Revising Properties of Planet-Host Binary Systems. III. There is No Observed Radius Gap For Kepler Planets in Binary Star Systems

Binary stars are ubiquitous; the majority of solar-type stars exist in binaries. Exoplanet occurrence rate is suppressed in binaries, but some multiples do still host planets. Binaries cause observational biases in planet parameters, with undetected multiplicity causing transiting planets to appear smaller than they truly are. We have analyzed the properties of a sample of 119 planet-host binary stars from the Kepler mission to study the underlying population of planets in binaries that fall in and around the radius valley, which is a demographic feature in period-radius space that marks the transition from predominantly rocky to predominantly gaseous planets. We found no statistically significant evidence for a radius gap for our sample of 122 planets in binaries when assuming the primary stars are the planet hosts, with a low probability ($p < 0.05$) of the binary planet sample radius distribution being consistent with the single-star small planet population via an Anderson-Darling test. These results reveal demographic differences in the planet size distribution between planets in binary and single stars for the first time, showing that stellar multiplicity may fundamentally alter the planet formation process. A larger sample and further assessment of circumprimary versus circumsecondary transits is needed to either validate this non-detection or explore other scenarios, such as a radius gap with a location that is dependent on binary separation.

==> obs.txt <==
\begin{table}
\begin{tabular}{ccccccccccccccccccccccc}
KOI & sep & obsdate & rmag & snr & sdss,i & e_sdssi & lp600 & e_lp600 & gaia_g & e_gaia_g & 562 & e_562 & 692 & e_692 & 880 & e_880 & j & e_j & h & e_h & kp & e_kp \\
0042 & 1.66 & 20220713 & 9.299 & 2095.0 & -99.0 & -99.0 & 3.04 & 0.17 & -99.0 & -99.0 & 4.24 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 2.212 & 0.026 & -99.0 & -99.0 & 1.873 & 0.024 \\
0177 & 0.232 & 20210905 & 12.926 & 227.0 & 0.97 & 0.35 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.821 & 0.198 & 0.613 & 0.233 & -99.0 & -99.0 & -99.0 & -99.0 & 0.185 & 0.01 \\
0191 & 1.672 & 20221020 & 14.68 & 136.0 & 2.746 & 0.023 & 3.09 & 0.49 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
0227 & 0.311 & 20220803 & 13.453 & 237.0 & -99.0 & -99.0 & 0.84 & 0.09 & -99.0 & -99.0 & 1.03 & 0.15 & 1.5 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.018 & 0.01 \\
0270 & 0.145 & 20221001 & 11.031 & 582.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.605 & 0.15 & 0.768 & 0.15 & 0.0 & 0.02 & -99.0 & -99.0 & 0.447 & 0.322 \\
0284 & 0.876 & 20210919 & 11.632 & 334.0 & -99.0 & -99.0 & 0.45 & 0.04 & 0.363 & 0.005 & 0.81 & 0.15 & 0.671 & 0.185 & 0.852 & 0.835 & 0.218 & 0.032 & -99.0 & -99.0 & 0.256 & 0.012 \\
0292 & 0.385 & 20221022 & 12.665 & 455.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.042 & 0.031 & -99.0 & -99.0 & 3.022 & 0.1 \\
0401 & 1.967 & 20221026 & 13.632 & 103.0 & 2.655 & 0.018 & 2.9 & 0.29 & 3.204 & 0.1 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.11 & 0.01 & -99.0 & -99.0 & -99.0 & -99.0 \\
0442 & 0.097 & 20211107 & 13.738 & 274.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.93 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
0588 & 0.28 & 20210618 & 13.763 & 285.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.862 & 0.01 \\
0605 & 0.098 & 20211005 & 14.234 & 199.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.056 & 0.034 \\
0640 & 0.435 & 20220906 & 12.96 & 348.0 & 0.62 & 0.31 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.82 & 0.15 & 0.765 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -0.053 & 0.01 \\
0695 & 1.959 & 20221002 & 13.241 & 366.0 & 2.764 & 0.016 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
0841 & 1.975 & 20220923 & 15.491 & 116.0 & 4.21 & 0.1 & 3.6 & 0.04 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 5.099 & 0.227 & -99.0 & -99.0 & 3.425 & 0.092 \\
1002 & 0.3 & 20211006 & 13.263 & 263.0 & 2.31 & 0.38 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
1101 & 1.707 & 20210907 & 15.191 & 178.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.741 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.346 & 0.061 \\
1150 & 0.399 & 20210810 & 13.07 & 175.0 & 2.41 & 0.39 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.93 & 0.15 & 2.07 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
1214 & 0.339 & 20210620 & 14.257 & 179.0 & -99.0 & -99.0 & 1.21 & 0.18 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.46 & 0.06 \\
1298 & 0.729 & 20220804 & 15.046 & 86.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.769 & 0.018 \\
1300 & 0.75 & 20210618 & 13.647 & 257.0 & -99.0 & -99.0 & 1.79 & 0.18 & 2.45 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.168 & 0.01 \\
1422 & 0.217 & 20210623 & 14.726 & 105.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.72 & 0.15 & 1.62 & 0.15 & 1.1 & 0.04 & -99.0 & -99.0 & 1.14 & 0.04 \\
1613 & 0.209 & 20210922 & 11.35 & 327.0 & 1.3 & 0.22 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.272 & 0.161 & 1.26 & 0.262 & -99.0 & -99.0 & -99.0 & -99.0 & 1.011 & 0.282 \\
1630 & 1.685 & 20210928 & 14.879 & 189.0 & -99.0 & -99.0 & 0.91 & 0.02 & 0.9867 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.55 & 0.009 \\
1681 & 0.147 & 20220611 & 14.74 & 86.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.97 & 0.15 & 0.4 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.069 & 0.016 \\
1695 & 0.31 & 20220806 & 13.516 & 169.0 & -99.0 & -99.0 & 0.61 & 0.26 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
1700 & 0.282 & 20210620 & 13.958 & 206.0 & -99.0 & -99.0 & 1.07 & 0.26 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.55 & 0.06 \\
1717 & 0.87 & 20220827 & 14.218 & 138.0 & -99.0 & -99.0 & 1.46 & 0.13 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
1830 & 0.458 & 20220917 & 13.973 & 216.0 & -99.0 & -99.0 & 1.29 & 0.17 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.753 & 0.032 & -99.0 & -99.0 & 1.368 & 0.03 \\
1833 & 0.017 & 20210619 & 13.588 & 306.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.443 & 0.456 \\
1835 & 0.051 & 20211108 & 13.26 & 360.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.026 & 0.01 \\
1841 & 0.306 & 20221022 & 12.867 & 402.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.099 & 0.01 \\
1853 & 0.963 & 20221027 & 13.248 & 341.0 & -99.0 & -99.0 & 0.24 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & 2.13 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.181 & 0.01 \\
1899 & 1.844 & 20210623 & 14.009 & 186.0 & -99.0 & -99.0 & 0.94 & 0.05 & 1.23 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.501 & 0.01 & -99.0 & -99.0 & -99.0 & -99.0 \\
1916 & 0.27 & 20220913 & 13.356 & 257.0 & -99.0 & -99.0 & 2.73 & 0.24 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.095 & 0.01 \\
1962 & 0.12 & 20221020 & 10.588 & 1318.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.12 & 0.15 & 0.24 & 0.15 & 0.185 & 0.031 & -99.0 & -99.0 & 0.091 & 0.037 \\
1964 & 0.393 & 20220910 & 10.401 & 1273.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.54 & 0.15 & 2.85 & 0.15 & 1.98 & 0.032 & -99.0 & -99.0 & 1.852 & 0.067 \\
1972 & 1.05 & 20211111 & 13.571 & 336.0 & -99.0 & -99.0 & 1.05 & 0.12 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.689 & 0.016 \\
1973 & 0.79 & 20210918 & 15.059 & 174.0 & -99.0 & -99.0 & 1.69 & 0.19 & 2.692 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.152 & 0.052 \\
1977 & 0.082 & 20211111 & 13.359 & 308.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.115 & 0.028 \\
1979 & 0.779 & 20220731 & 12.708 & 440.0 & 3.2 & 0.39 & -99.0 & -99.0 & 3.3 & 0.1 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.8 & 0.016 \\
1989 & 0.887 & 20221027 & 13.069 & 369.0 & -99.0 & -99.0 & 3.49 & 0.16 & -99.0 & -99.0 & -99.0 & -99.0 & 6.05 & 0.15 & 5.06 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 2.92 & 0.06 \\
2005 & 0.023 & 20210616 & 14.233 & 176.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.644 & 0.041 \\
2048 & 1.901 & 20220522 & 15.325 & 71.0 & -99.0 & -99.0 & 3.33 & 0.17 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.152 & 0.023 & -99.0 & -99.0 & -99.0 & -99.0 \\
2059 & 0.381 & 20210919 & 12.39 & 346.0 & -99.0 & -99.0 & 1.1 & 0.14 & -99.0 & -99.0 & -99.0 & -99.0 & 1.009 & 0.15 & 0.73 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.139 & 0.014 \\
2067 & 1.621 & 20210825 & 12.256 & 375.0 & -99.0 & -99.0 & 0.8 & 0.04 & 0.779 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.657 & 0.057 & 0.734 & 0.01 \\
2117 & 0.33 & 20210912 & 14.906 & 217.0 & -99.0 & -99.0 & 0.71 & 0.17 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.531 & 0.055 \\
2124 & 0.059 & 20210622 & 13.493 & 241.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.51 & 0.15 & -99.0 & -99.0 & 0.18 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.011 & 0.01 \\
2163 & 0.77 & 20210620 & 14.409 & 196.0 & -99.0 & -99.0 & 0.04 & 0.03 & 0.02 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2179 & 0.134 & 20210823 & 14.538 & 196.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.458 & 0.01 \\
2289 & 0.94 & 20220911 & 13.158 & 323.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.78 & 0.1 \\
2298 & 1.52 & 20210607 & 13.355 & 242.0 & -99.0 & -99.0 & 2.08 & 0.14 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.3 & 0.02 \\
2376 & 0.4 & 20220803 & 14.798 & 115.0 & -99.0 & -99.0 & 0.46 & 0.12 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2413 & 0.309 & 20211003 & 14.459 & 211.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.1307 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.17 & 0.06 \\
2418 & 0.108 & 20210406 & 14.511 & 80.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.22 & 0.15 & 2.94 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 2.509 & 0.062 \\
2463 & 0.656 & 20210929 & 12.592 & 379.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.09 & 0.15 & 0.98 & 0.15 & -99.0 & -99.0 & 0.4 & 0.045 & -99.0 & -99.0 \\
2482 & 0.31 & 20220806 & 14.707 & 133.0 & -99.0 & -99.0 & 0.59 & 0.28 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2486 & 0.234 & 20210615 & 12.3 & 213.0 & 0.49 & 0.3 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.142 & 0.01 \\
2542 & 0.803 & 20210805 & 14.177 & 214.0 & -99.0 & -99.0 & 1.2 & 0.19 & 1.145 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.917 & 0.235 \\
2580 & 0.6 & 20210922 & 15.476 & 141.0 & -99.0 & -99.0 & 0.86 & 0.13 & 1.092 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2598 & 1.09 & 20211006 & 13.94 & 211.0 & -99.0 & -99.0 & 0.37 & 0.04 & 0.341 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2637 & 0.34 & 20210617 & 14.79 & 148.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.346 & 0.069 \\
2657 & 0.756 & 20211007 & 12.578 & 360.0 & -99.0 & -99.0 & 0.27 & 0.18 & 0.147 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.112 & 0.024 & 0.104 & 0.01 \\
2681 & 1.117 & 20220612 & 15.58 & 79.0 & -99.0 & -99.0 & 1.25 & 0.11 & 1.039 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.465 & 0.065 \\
2711 & 0.493 & 20211007 & 13.4 & 226.0 & -99.0 & -99.0 & 0.12 & 0.08 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.12 & 0.06 \\
2754 & 0.777 & 20220918 & 11.996 & 653.0 & -99.0 & -99.0 & 3.057 & 0.2 & -99.0 & -99.0 & -99.0 & -99.0 & 2.602 & 0.15 & 2.23 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 1.583 & 0.066 \\
2779 & 0.98 & 20220804 & 14.699 & 129.0 & -99.0 & -99.0 & 2.54 & 0.38 & 2.958 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.787 & 0.023 \\
2790 & 0.253 & 20210808 & 12.976 & 191.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.52 & 0.076 \\
2851 & 0.39 & 20210807 & 15.088 & 248.0 & -99.0 & -99.0 & 0.45 & 0.08 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2862 & 0.627 & 20210822 & 14.872 & 158.0 & -99.0 & -99.0 & 0.17 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -0.001 & 0.01 \\
2879 & 0.438 & 20220926 & 12.429 & 458.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.84 & 0.15 & 1.25 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.27 & 0.02 \\
2926 & 0.33 & 20220611 & 15.389 & 66.0 & -99.0 & -99.0 & 0.27 & 0.09 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2958 & 1.15 & 20210929 & 14.565 & 214.0 & -99.0 & -99.0 & 2.47 & 0.14 & 3.39 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
2962 & 1.13 & 20210920 & 14.013 & 190.0 & -99.0 & -99.0 & 0.53 & 0.05 & 0.501 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.268 & 0.006 \\
2976 & 1.954 & 20220918 & 15.473 & 106.0 & -99.0 & -99.0 & 2.66 & 0.06 & 2.876 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.821 & 0.047 & -99.0 & -99.0 & -99.0 & -99.0 \\
3010 & 0.334 & 20210920 & 14.829 & 177.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.74 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.245 & 0.052 \\
3020 & 0.376 & 20210828 & 13.322 & 237.0 & -99.0 & -99.0 & 0.93 & 0.22 & -99.0 & -99.0 & -99.0 & -99.0 & 2.369 & 0.15 & 2.235 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 1.208 & 0.004 \\
3042 & 1.866 & 20210805 & 15.699 & 125.0 & -99.0 & -99.0 & 1.62 & 0.02 & 1.722 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.589 & 0.022 & -99.0 & -99.0 & -99.0 & -99.0 \\
3043 & 1.14 & 20210928 & 14.577 & 191.0 & -99.0 & -99.0 & 1.94 & 0.07 & 2.287 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
3069 & 1.832 & 20210810 & 14.543 & 202.0 & -99.0 & -99.0 & 2.2 & 0.07 & 2.114 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.049 & 0.01 & -99.0 & -99.0 & 1.26 & 0.06 \\
3106 & 0.3 & 20210827 & 15.112 & 157.0 & -99.0 & -99.0 & 0.76 & 0.16 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.907 & 0.015 \\
3112 & 1.795 & 20210918 & 15.596 & 195.0 & -99.0 & -99.0 & 0.49 & 0.03 & 0.355 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.804 & 0.012 & -99.0 & -99.0 & -99.0 & -99.0 \\
3120 & 1.14 & 20210808 & 14.627 & 199.0 & -99.0 & -99.0 & 0.87 & 0.03 & 0.974 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.756 & 0.007 \\
3168 & 0.807 & 20221023 & 10.283 & 1367.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 5.6 & 0.15 & 4.43 & 0.15 & 3.895 & 0.03 & -99.0 & -99.0 & 3.381 & 0.03 \\
3234 & 0.064 & 20210807 & 12.146 & 438.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.75 & 0.15 & 0.69 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.57 & 0.052 \\
3245 & 1.539 & 20220612 & 12.242 & 433.0 & -99.0 & -99.0 & 3.1 & 0.07 & 3.116 & 0.05 & -99.0 & -99.0 & 4.87 & 0.15 & 3.55 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 1.842 & 0.034 \\
3255 & 0.18 & 20210404 & 13.693 & 483.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.52 & 0.15 & 0.4 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.116 & 0.012 \\
3401 & 0.65 & 20210823 & 14.089 & 173.0 & -99.0 & -99.0 & 0.89 & 0.2 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.873 & 0.006 \\
3432 & 0.66 & 20220803 & 14.668 & 108.0 & -99.0 & -99.0 & 1.37 & 0.17 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
3456 & 0.044 & 20210422 & 12.697 & 370.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.0 & 0.15 & -99.0 & -99.0 & 0.16 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
3908 & 0.039 & 20220815 & 11.764 & 598.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.126 & 0.029 \\
3991 & 0.203 & 20220921 & 12.83 & 397.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.475 & 0.01 \\
4004 & 1.932 & 20220915 & 12.412 & 418.0 & -99.0 & -99.0 & 4.34 & 0.27 & 4.24 & 0.1 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.417 & 0.01 & -99.0 & -99.0 & 2.383 & 0.013 \\
4021 & 1.775 & 20210922 & 12.747 & 327.0 & -99.0 & -99.0 & 0.52 & 0.07 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.575 & 0.01 & -99.0 & -99.0 & 0.33 & 0.1 \\
4032 & 0.125 & 20220916 & 12.373 & 531.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.025 & 0.059 \\
4149 & 1.645 & 20220805 & 14.082 & 161.0 & -99.0 & -99.0 & 0.17 & 0.03 & 0.0446 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.201 & 0.01 & -99.0 & -99.0 & -99.0 & -99.0 \\
4252 & 0.043 & 20210928 & 12.916 & 243.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.468 & 0.01 \\
4273 & 0.176 & 20211107 & 12.474 & 478.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.13 & 0.15 & 1.99 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
4331 & 0.398 & 20221004 & 13.1321 & 373.0 & -99.0 & -99.0 & 0.25 & 0.04 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.13 & 0.05 \\
4510 & 0.11 & 20211007 & 14.093 & 198.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.473 & 0.038 \\
4549 & 0.75 & 20210929 & 15.647 & 154.0 & -99.0 & -99.0 & 1.99 & 0.14 & 2.535 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
4580 & 1.553 & 20220929 & 12.622 & 456.0 & -99.0 & -99.0 & 1.27 & 0.05 & 1.275 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.651 & 0.01 & -99.0 & -99.0 & -99.0 & -99.0 \\
4590 & 0.87 & 20210806 & 15.429 & 175.0 & -99.0 & -99.0 & 0.38 & 0.03 & 0.413 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
4768 & 1.313 & 20220803 & 15.258 & 132.0 & -99.0 & -99.0 & 3.99 & 0.26 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.61 & 0.07 \\
4823 & 1.4 & 20211007 & 12.409 & 372.0 & -99.0 & -99.0 & 0.59 & 0.04 & 0.54 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.24 & 0.009 \\
4923 & 0.78 & 20221022 & 12.958 & 356.0 & -99.0 & -99.0 & 1.46 & 0.1 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
4986 & 0.17 & 20210527 & 14.512 & 54.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.703 & 0.046 & -99.0 & -99.0 & 1.413 & 0.01 \\
5004 & 1.05 & 20211003 & 14.181 & 138.0 & -99.0 & -99.0 & 1.05 & 0.02 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
5101 & 1.24 & 20210519 & 12.854 & 367.0 & -99.0 & -99.0 & 3.33 & 0.1 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
5211 & 0.077 & 20210929 & 12.649 & 363.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.18 & 0.15 & 2.32 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
5398 & 0.702 & 20220914 & 14.153 & 119.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.12 & 0.04 \\
5545 & 0.083 & 20210425 & 13.341 & 254.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.62 & 0.15 & -99.0 & -99.0 & 0.5 & 0.15 & 0.26 & 0.031 & -99.0 & -99.0 & 0.383 & 0.025 \\
5553 & 0.97 & 20220926 & 15.104 & 90.0 & -99.0 & -99.0 & 2.52 & 0.18 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
5736 & 0.849 & 20221026 & 13.493 & 280.0 & -99.0 & -99.0 & -99.0 & -99.0 & 2.29 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 1.816 & 0.032 & -99.0 & -99.0 & 1.493 & 0.034 \\
5822 & 0.415 & 20210928 & 11.809 & 477.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.58 & 0.15 & 0.73 & 0.15 & 0.073 & 0.031 & -99.0 & -99.0 & 0.083 & 0.034 \\
5845 & 1.65 & 20210922 & 11.118 & 294.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.002 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.018 & 0.01 & -99.0 & -99.0 & 0.02 & 0.012 \\
5949 & 0.693 & 20221023 & 13.06 & 334.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 3.598 & 0.046 & -99.0 & -99.0 & 3.014 & 0.03 \\
5971 & 0.043 & 20210421 & 13.212 & 323.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.72 & 0.15 & -99.0 & -99.0 & -99.0 & -99.0 & 0.608 & 0.044 \\
6329 & 1.22 & 20220805 & 13.794 & 37.0 & -99.0 & -99.0 & 1.43 & 0.06 & 1.77 & 0.05 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 \\
6475 & 1.31 & 20210928 & 12.697 & 212.0 & -99.0 & -99.0 & 0.5 & 0.02 & 0.518 & 0.005 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.262 & 0.001 \\
7235 & 0.111 & 20210620 & 14.414 & 160.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & -99.0 & 0.019 & 0.032 & -99.0 & -99.0 & 0.082 & 0.034 \\
\end{tabular}
\end{table}


==> revised_radii_teq.txt <==
42.01 & 2.58$^{+0.18}_{-0.18}$ & 5.53$^{+0.40}_{-0.41}$ & 2.43$\pm$0.12 & 911$^{+25}_{-26}$ & 470$^{+14}_{-14}$ & 866 & 145.44$^{+1.67}_{-3.10}$ & 15.60$^{+0.54}_{-0.71}$ & 132.94$\pm$20.74\\
177.01 & 2.44$^{+0.50}_{-0.52}$ & 2.62$^{+0.56}_{-0.56}$ & 1.78$\pm$0.26 & 722$^{+61}_{-59}$ & 677$^{+56}_{-56}$ & 669 & 56.47$^{+6.85}_{-7.08}$ & 44.56$^{+5.56}_{-5.63}$ & 47.39$\pm$19.64\\
191.01 & 11.19$^{+1.55}_{-1.63}$ & 30.68$^{+4.34}_{-4.28}$ & 10.89$\pm$1.11 & 695$^{+39}_{-40}$ & 377$^{+21}_{-21}$ & 662 & 52.64$^{+3.15}_{-3.23}$ & 6.52$^{+0.40}_{-0.39}$ & 45.46$\pm$14.22\\
191.02 & 2.33$^{+0.34}_{-0.35}$ & 6.35$^{+0.89}_{-0.94}$ & 2.25$\pm$0.23 & 1288$^{+71}_{-73}$ & 699$^{+39}_{-39}$ & 1226 & 619.10$^{+37.10}_{-37.99}$ & 76.62$^{+4.70}_{-4.58}$ & 535.84$\pm$167.62\\
191.03 & 1.23$^{+0.17}_{-0.18}$ & 3.38$^{+0.47}_{-0.49}$ & 1.20$\pm$0.12 & 1941$^{+104}_{-104}$ & 1053$^{+55}_{-57}$ & 1846 & 3181.11$^{+190.60}_{-195.22}$ & 393.71$^{+24.15}_{-23.54}$ & 2741.07$\pm$857.46\\
191.04 & 2.14$^{+0.31}_{-0.30}$ & 5.85$^{+0.84}_{-0.85}$ & 2.07$\pm$0.21 & 512$^{+28}_{-29}$ & 278$^{+15}_{-16}$ & 487 & 15.38$^{+0.92}_{-0.94}$ & 1.90$^{+0.12}_{-0.11}$ & 13.28$\pm$4.15\\
227.01 & 3.42$^{+0.42}_{-0.43}$ & 3.84$^{+0.50}_{-0.48}$ & 2.45$\pm$0.27 & 359$^{+13}_{-13}$ & 351$^{+13}_{-13}$ & 350 & 7.10$^{+0.29}_{-0.28}$ & 5.74$^{+0.13}_{-0.13}$ & 3.55$\pm$1.03\\
270.01 & 1.45$^{+0.10}_{-0.09}$ & 1.47$^{+0.10}_{-0.09}$ & 1.53$\pm$0.05 & 795$^{+30}_{-29}$ & 790$^{+30}_{-28}$ & 917 & 88.92$^{+8.92}_{-9.04}$ & 85.65$^{+8.39}_{-8.20}$ & 167.41$\pm$24.38\\
270.02 & 1.77$^{+0.12}_{-0.11}$ & 1.78$^{+0.12}_{-0.11}$ & 1.86$\pm$0.06 & 573$^{+22}_{-22}$ & 569$^{+22}_{-20}$ & 661 & 23.93$^{+2.40}_{-2.43}$ & 23.05$^{+2.26}_{-2.21}$ & 45.09$\pm$6.56\\
284.01 & 2.46$^{+0.48}_{-0.48}$ & 2.62$^{+0.51}_{-0.50}$ & 1.93$\pm$0.27 & 763$^{+58}_{-56}$ & 704$^{+54}_{-53}$ & 758 & 71.62$^{+4.22}_{-4.13}$ & 55.35$^{+3.39}_{-3.43}$ & 77.99$\pm$31.37\\
284.02 & 1.78$^{+0.37}_{-0.37}$ & 1.90$^{+0.38}_{-0.38}$ & 1.40$\pm$0.20 & 1077$^{+77}_{-77}$ & 994$^{+72}_{-72}$ & 1069 & 283.67$^{+16.73}_{-16.35}$ & 219.21$^{+13.41}_{-13.59}$ & 309.12$\pm$124.36\\
284.03 & 1.54$^{+0.30}_{-0.31}$ & 1.66$^{+0.33}_{-0.34}$ & 1.22$\pm$0.17 & 1094$^{+80}_{-83}$ & 1009$^{+75}_{-77}$ & 1082 & 298.25$^{+17.58}_{-17.19}$ & 230.48$^{+14.10}_{-14.29}$ & 324.69$\pm$130.63\\
284.04 & 1.79$^{+0.36}_{-0.35}$ & 1.92$^{+0.38}_{-0.38}$ & 1.41$\pm$0.20 & 417$^{+32}_{-32}$ & 385$^{+30}_{-29}$ & 414 & 6.39$^{+0.38}_{-0.37}$ & 4.94$^{+0.30}_{-0.31}$ & 6.96$\pm$2.79\\
292.01 & 1.44$^{+0.26}_{-0.27}$ & 5.31$^{+0.97}_{-0.95}$ & 1.44$\pm$0.19 & 1339$^{+93}_{-92}$ & 567$^{+39}_{-40}$ & 1328 & 692.04$^{+29.90}_{-30.02}$ & 37.82$^{+2.17}_{-2.01}$ & 735.48$\pm$282.45\\
401.01 & 4.10$^{+0.68}_{-0.69}$ & 10.91$^{+1.82}_{-1.87}$ & 4.15$\pm$0.49 & 567$^{+35}_{-35}$ & 309$^{+20}_{-19}$ & 540 & 23.78$^{+1.37}_{-1.42}$ & 3.12$^{+0.18}_{-0.21}$ & 20.05$\pm$7.02\\
401.02 & 4.25$^{+0.73}_{-0.72}$ & 11.17$^{+1.74}_{-1.75}$ & 4.28$\pm$0.50 & 321$^{+19}_{-20}$ & 175$^{+10}_{-11}$ & 306 & 2.46$^{+0.14}_{-0.15}$ & 0.32$^{+0.02}_{-0.02}$ & 2.08$\pm$0.72\\
401.03 & 1.66$^{+0.27}_{-0.27}$ & 4.37$^{+0.72}_{-0.69}$ & 1.67$\pm$0.19 & 459$^{+28}_{-29}$ & 251$^{+16}_{-16}$ & 436 & 10.14$^{+0.59}_{-0.60}$ & 1.33$^{+0.08}_{-0.09}$ & 8.55$\pm$3.00\\
442.01 & 2.30$^{+0.45}_{-0.47}$ & 3.00$^{+0.65}_{-0.61}$ & 2.17$\pm$0.31 & 745$^{+54}_{-56}$ & 597$^{+45}_{-47}$ & 779 & 72.84$^{+4.24}_{-4.22}$ & 35.49$^{+3.88}_{-3.66}$ & 87.10$\pm$36.05\\
442.02 & 1.46$^{+0.29}_{-0.29}$ & 1.90$^{+0.39}_{-0.40}$ & 1.37$\pm$0.19 & 1476$^{+112}_{-111}$ & 1184$^{+97}_{-93}$ & 1546 & 1129.88$^{+65.79}_{-65.42}$ & 550.51$^{+60.23}_{-56.84}$ & 1345.92$\pm$556.95\\
442.03 & 1.65$^{+0.34}_{-0.34}$ & 2.17$^{+0.46}_{-0.45}$ & 1.56$\pm$0.23 & 925$^{+70}_{-71}$ & 742$^{+60}_{-59}$ & 969 & 174.70$^{+10.17}_{-10.11}$ & 85.12$^{+9.31}_{-8.79}$ & 208.92$\pm$86.45\\
588.01 & 2.01$^{+0.09}_{-0.09}$ & 3.55$^{+0.17}_{-0.17}$ & 1.92$\pm$0.05 & 641$^{+18}_{-18}$ & 471$^{+12}_{-12}$ & 620 & 37.97$^{+2.72}_{-2.67}$ & 12.97$^{+0.82}_{-0.78}$ & 34.93$\pm$4.12\\
605.01 & 3.10$^{+0.57}_{-0.58}$ & 3.28$^{+0.57}_{-0.60}$ & 1.77$\pm$0.23 & 991$^{+99}_{-100}$ & 964$^{+96}_{-96}$ & 737 & 175.46$^{+12.52}_{-12.55}$ & 157.53$^{+11.23}_{-11.63}$ & 69.56$\pm$48.70\\
605.02 & 1.10$^{+0.19}_{-0.19}$ & 1.15$^{+0.21}_{-0.20}$ & 0.62$\pm$0.08 & 797$^{+78}_{-77}$ & 775$^{+78}_{-74}$ & 592 & 73.15$^{+5.22}_{-5.23}$ & 65.67$^{+4.68}_{-4.85}$ & 29.01$\pm$20.32\\
640.01 & 3.51$^{+0.52}_{-0.53}$ & 3.58$^{+0.55}_{-0.55}$ & 2.43$\pm$0.26 & 527$^{+33}_{-32}$ & 528$^{+32}_{-32}$ & 500 & 17.70$^{+1.78}_{-1.86}$ & 16.78$^{+1.70}_{-1.61}$ & 14.72$\pm$4.83\\
695.01 & 2.21$^{+0.39}_{-0.39}$ & 6.02$^{+0.98}_{-1.01}$ & 2.16$\pm$0.26 & 564$^{+37}_{-37}$ & 304$^{+20}_{-20}$ & 564 & 23.61$^{+1.06}_{-1.10}$ & 2.84$^{+0.15}_{-0.15}$ & 23.92$\pm$8.46\\
841.01 & 5.05$^{+0.71}_{-0.72}$ & 16.75$^{+2.30}_{-2.41}$ & 5.00$\pm$0.49 & 626$^{+35}_{-36}$ & 283$^{+16}_{-15}$ & 610 & 38.03$^{+4.03}_{-4.48}$ & 2.86$^{+0.26}_{-0.29}$ & 32.67$\pm$9.96\\
841.02 & 6.58$^{+0.91}_{-0.91}$ & 21.82$^{+3.01}_{-3.03}$ & 6.50$\pm$0.64 & 495$^{+27}_{-28}$ & 224$^{+12}_{-12}$ & 481 & 14.67$^{+1.55}_{-1.73}$ & 1.10$^{+0.10}_{-0.11}$ & 12.61$\pm$3.84\\
841.03 & 2.21$^{+0.31}_{-0.31}$ & 7.34$^{+1.02}_{-1.01}$ & 2.19$\pm$0.22 & 832$^{+47}_{-46}$ & 376$^{+20}_{-20}$ & 810 & 118.31$^{+12.53}_{-13.93}$ & 8.89$^{+0.81}_{-0.91}$ & 101.78$\pm$31.02\\
841.04 & 24.18$^{+3.45}_{-3.45}$ & 80.08$^{+11.24}_{-11.23}$ & 24.00$\pm$2.35 & 241$^{+14}_{-14}$ & 109$^{+6}_{-6}$ & 235 & 0.83$^{+0.09}_{-0.10}$ & 0.06$^{+0.01}_{-0.01}$ & 0.72$\pm$0.21\\
841.05 & 3.73$^{+0.52}_{-0.53}$ & 12.40$^{+1.76}_{-1.73}$ & 3.71$\pm$0.36 & 196$^{+11}_{-11}$ & 89$^{+5}_{-5}$ & 191 & 0.37$^{+0.04}_{-0.04}$ & 0.03$^{+0.00}_{-0.00}$ & 0.31$\pm$0.10\\
1002.01 & 1.22$^{+0.21}_{-0.21}$ & 2.08$^{+0.37}_{-0.37}$ & 1.17$\pm$0.14 & 1223$^{+83}_{-86}$ & 843$^{+60}_{-62}$ & 1156 & 470.81$^{+47.98}_{-44.09}$ & 128.82$^{+14.98}_{-15.00}$ & 421.61$\pm$157.19\\
1101.01 & 1.78$^{+0.31}_{-0.31}$ & 5.07$^{+0.91}_{-0.88}$ & 1.67$\pm$0.21 & 642$^{+44}_{-47}$ & 325$^{+24}_{-23}$ & 618 & 39.11$^{+2.20}_{-2.15}$ & 4.13$^{+0.22}_{-0.22}$ & 34.55$\pm$14.81\\
1101.02 & 2.01$^{+0.35}_{-0.34}$ & 5.76$^{+0.98}_{-0.98}$ & 1.90$\pm$0.21 & 655$^{+46}_{-46}$ & 331$^{+23}_{-24}$ & 632 & 39.11$^{+2.20}_{-2.15}$ & 4.13$^{+0.22}_{-0.22}$ & 37.65$\pm$15.02\\
1150.01 & 1.10$^{+0.23}_{-0.24}$ & 1.98$^{+0.45}_{-0.46}$ & 0.90$\pm$0.14 & 2479$^{+208}_{-211}$ & 1525$^{+128}_{-133}$ & 2099 & 7518.03$^{+946.32}_{-949.28}$ & 1394.54$^{+183.78}_{-180.39}$ & 4572.56$\pm$1997.25\\
1214.01 & 1.54$^{+0.49}_{-0.59}$ & 4.65$^{+1.63}_{-1.82}$ & 1.44$\pm$0.39 & 1229$^{+162}_{-182}$ & 587$^{+74}_{-87}$ & 1177 & 396.72$^{+36.02}_{-37.14}$ & 32.57$^{+2.73}_{-2.94}$ & 452.95$\pm$368.97\\
1298.01 & 2.34$^{+0.16}_{-0.16}$ & 5.89$^{+0.41}_{-0.41}$ & 2.15$\pm$0.10 & 532$^{+17}_{-17}$ & 260$^{+8}_{-8}$ & 488 & 17.80$^{+0.87}_{-0.92}$ & 1.98$^{+0.07}_{-0.07}$ & 13.39$\pm$2.48\\
1298.02 & 2.03$^{+0.13}_{-0.13}$ & 5.13$^{+0.35}_{-0.36}$ & 1.87$\pm$0.08 & 262$^{+8}_{-8}$ & 128$^{+4}_{-4}$ & 240 & 1.04$^{+0.05}_{-0.05}$ & 0.12$^{+0.00}_{-0.00}$ & 0.78$\pm$0.15\\
1300.01 & 1.69$^{+0.17}_{-0.18}$ & 3.40$^{+0.37}_{-0.37}$ & 1.20$\pm$0.09 & 1697$^{+83}_{-87}$ & 1152$^{+57}_{-57}$ & 1322 & 1641.62$^{+108.17}_{-104.83}$ & 425.02$^{+27.96}_{-31.30}$ & 726.72$\pm$212.51\\
1422.01 & 1.68$^{+0.30}_{-0.30}$ & 2.38$^{+0.42}_{-0.43}$ & 1.38$\pm$0.17 & 486$^{+33}_{-33}$ & 365$^{+25}_{-25}$ & 446 & 11.82$^{+0.58}_{-0.58}$ & 5.20$^{+0.29}_{-0.28}$ & 9.38$\pm$3.49\\
1422.02 & 1.83$^{+0.32}_{-0.32}$ & 2.60$^{+0.44}_{-0.47}$ & 1.52$\pm$0.19 & 323$^{+20}_{-21}$ & 243$^{+16}_{-16}$ & 297 & 2.31$^{+0.11}_{-0.11}$ & 1.02$^{+0.06}_{-0.05}$ & 1.83$\pm$0.68\\
1422.03 & 1.39$^{+0.25}_{-0.25}$ & 1.96$^{+0.37}_{-0.36}$ & 1.14$\pm$0.15 & 395$^{+26}_{-26}$ & 297$^{+20}_{-20}$ & 363 & 5.17$^{+0.25}_{-0.25}$ & 2.27$^{+0.13}_{-0.12}$ & 4.09$\pm$1.53\\
1422.04 & 1.43$^{+0.26}_{-0.26}$ & 2.02$^{+0.37}_{-0.38}$ & 1.18$\pm$0.15 & 220$^{+15}_{-16}$ & 165$^{+12}_{-12}$ & 202 & 0.49$^{+0.02}_{-0.02}$ & 0.22$^{+0.01}_{-0.01}$ & 0.39$\pm$0.15\\
1422.05 & 1.28$^{+0.23}_{-0.23}$ & 1.81$^{+0.33}_{-0.32}$ & 1.06$\pm$0.13 & 270$^{+19}_{-19}$ & 203$^{+14}_{-14}$ & 248 & 1.12$^{+0.06}_{-0.05}$ & 0.49$^{+0.03}_{-0.03}$ & 0.89$\pm$0.33\\
1613.01 & 1.53$^{+0.12}_{-0.12}$ & 2.04$^{+0.15}_{-0.15}$ & 1.31$\pm$0.06 & 980$^{+35}_{-35}$ & 712$^{+29}_{-29}$ & 879 & 179.45$^{+21.73}_{-19.99}$ & 59.64$^{+8.44}_{-8.52}$ & 141.18$\pm$19.99\\
1613.02 & 1.05$^{+0.08}_{-0.08}$ & 1.40$^{+0.11}_{-0.11}$ & 0.90$\pm$0.04 & 542$^{+19}_{-20}$ & 394$^{+16}_{-16}$ & 486 & 16.72$^{+2.02}_{-1.86}$ & 5.56$^{+0.79}_{-0.79}$ & 13.14$\pm$1.86\\
1613.03 & 0.99$^{+0.07}_{-0.07}$ & 1.33$^{+0.10}_{-0.10}$ & 0.85$\pm$0.04 & 898$^{+32}_{-32}$ & 653$^{+26}_{-27}$ & 806 & 126.65$^{+15.33}_{-14.11}$ & 42.09$^{+5.96}_{-6.01}$ & 99.53$\pm$14.09\\
1630.01 & 2.35$^{+0.84}_{-0.98}$ & 3.02$^{+1.07}_{-1.21}$ & 1.40$\pm$0.39 & 924$^{+128}_{-138}$ & 750$^{+103}_{-112}$ & 744 & 127.27$^{+12.55}_{-12.71}$ & 57.04$^{+4.37}_{-4.31}$ & 72.67$\pm$58.79\\
1681.01 & 2.00$^{+0.33}_{-0.32}$ & 2.08$^{+0.34}_{-0.34}$ & 1.41$\pm$0.16 & 459$^{+28}_{-28}$ & 449$^{+27}_{-27}$ & 445 & 10.15$^{+0.61}_{-0.59}$ & 9.27$^{+0.52}_{-0.53}$ & 9.28$\pm$3.07\\
1681.02 & 9.63$^{+1.54}_{-1.54}$ & 9.99$^{+1.52}_{-1.60}$ & 6.81$\pm$0.75 & 698$^{+39}_{-41}$ & 682$^{+39}_{-40}$ & 675 & 53.56$^{+3.20}_{-3.09}$ & 48.93$^{+2.73}_{-2.81}$ & 48.82$\pm$16.18\\
1681.03 & 15.04$^{+2.23}_{-2.32}$ & 15.60$^{+2.37}_{-2.57}$ & 10.61$\pm$1.16 & 576$^{+35}_{-34}$ & 563$^{+35}_{-34}$ & 558 & 24.98$^{+1.49}_{-1.44}$ & 22.82$^{+1.27}_{-1.31}$ & 22.83$\pm$7.57\\
1681.04 & 14.77$^{+2.42}_{-2.38}$ & 15.26$^{+2.41}_{-2.46}$ & 10.39$\pm$1.14 & 312$^{+19}_{-19}$ & 305$^{+19}_{-19}$ & 303 & 2.19$^{+0.13}_{-0.13}$ & 2.00$^{+0.11}_{-0.11}$ & 2.01$\pm$0.66\\
1695.01 & 2.21$^{+0.76}_{-0.94}$ & 2.55$^{+0.92}_{-1.11}$ & 2.19$\pm$0.64 & 509$^{+68}_{-91}$ & 439$^{+60}_{-80}$ & 561 & 12.51$^{+1.27}_{-1.24}$ & 7.56$^{+1.15}_{-1.12}$ & 23.44$\pm$20.48\\
1700.01 & 1.90$^{+0.32}_{-0.34}$ & 2.71$^{+0.52}_{-0.52}$ & 1.54$\pm$0.20 & 830$^{+63}_{-63}$ & 663$^{+52}_{-51}$ & 744 & 97.37$^{+11.49}_{-11.81}$ & 44.49$^{+6.11}_{-6.24}$ & 72.44$\pm$31.29\\
1717.01 & 2.49$^{+0.89}_{-0.96}$ & 3.94$^{+1.43}_{-1.53}$ & 2.43$\pm$0.66 & 864$^{+120}_{-130}$ & 619$^{+87}_{-94}$ & 867 & 116.17$^{+15.55}_{-15.59}$ & 36.42$^{+4.80}_{-5.02}$ & 133.56$\pm$109.43\\
1830.01 & 2.24$^{+0.22}_{-0.23}$ & 5.11$^{+0.53}_{-0.54}$ & 2.22$\pm$0.15 & 632$^{+28}_{-28}$ & 392$^{+17}_{-17}$ & 638 & 37.50$^{+3.46}_{-3.81}$ & 7.45$^{+0.54}_{-0.59}$ & 39.10$\pm$9.11\\
1830.02 & 3.60$^{+0.36}_{-0.36}$ & 8.16$^{+0.84}_{-0.83}$ & 3.56$\pm$0.24 & 255$^{+11}_{-11}$ & 158$^{+7}_{-7}$ & 258 & 1.01$^{+0.09}_{-0.10}$ & 0.20$^{+0.01}_{-0.02}$ & 1.05$\pm$0.25\\
1833.01 & 2.69$^{+1.86}_{-1.13}$ & 4.26$^{+1.12}_{-1.34}$ & 1.74$\pm$0.15 & 752$^{+88}_{-121}$ & 488$^{+139}_{-112}$ & 745 & 84.35$^{+17.88}_{-61.27}$ & 30.12$^{+72.56}_{-19.71}$ & 72.66$\pm$22.54\\
1833.02 & 4.00$^{+3.14}_{-1.73}$ & 6.35$^{+1.67}_{-2.04}$ & 2.58$\pm$0.23 & 589$^{+68}_{-93}$ & 383$^{+118}_{-87}$ & 583 & 31.75$^{+6.73}_{-23.06}$ & 11.34$^{+27.31}_{-7.42}$ & 27.35$\pm$8.49\\
1833.03 & 2.34$^{+1.59}_{-0.98}$ & 3.71$^{+0.97}_{-1.19}$ & 1.51$\pm$0.13 & 650$^{+78}_{-106}$ & 422$^{+125}_{-96}$ & 644 & 47.19$^{+10.00}_{-34.27}$ & 16.85$^{+40.59}_{-11.03}$ & 40.66$\pm$12.62\\
1835.01 & 1.90$^{+0.18}_{-0.18}$ & 1.92$^{+0.18}_{-0.19}$ & 1.38$\pm$0.09 & 891$^{+36}_{-37}$ & 882$^{+38}_{-36}$ & 889 & 145.56$^{+8.51}_{-8.26}$ & 140.90$^{+9.73}_{-9.82}$ & 147.56$\pm$33.76\\
1835.02 & 1.72$^{+0.16}_{-0.16}$ & 1.74$^{+0.17}_{-0.17}$ & 1.25$\pm$0.08 & 1129$^{+47}_{-45}$ & 1117$^{+45}_{-46}$ & 1127 & 375.93$^{+21.97}_{-21.33}$ & 363.90$^{+25.12}_{-25.37}$ & 380.75$\pm$87.12\\
1835.03 & 1.80$^{+0.17}_{-0.17}$ & 1.82$^{+0.18}_{-0.18}$ & 1.31$\pm$0.09 & 783$^{+32}_{-31}$ & 775$^{+32}_{-31}$ & 781 & 86.51$^{+5.06}_{-4.91}$ & 83.74$^{+5.78}_{-5.84}$ & 87.79$\pm$20.09\\
1841.01 & 2.26$^{+0.27}_{-0.27}$ & 6.72$^{+0.81}_{-0.81}$ & 2.12$\pm$0.18 & 426$^{+22}_{-21}$ & 216$^{+11}_{-10}$ & 402 & 7.51$^{+0.38}_{-0.38}$ & 0.76$^{+0.04}_{-0.04}$ & 6.17$\pm$1.67\\
1853.01 & 3.67$^{+0.90}_{-0.94}$ & 3.99$^{+0.99}_{-1.05}$ & 2.40$\pm$0.43 & 549$^{+49}_{-52}$ & 513$^{+46}_{-49}$ & 485 & 19.97$^{+2.31}_{-2.13}$ & 15.33$^{+1.74}_{-1.63}$ & 13.07$\pm$6.51\\
1899.01 & 4.38$^{+0.94}_{-2.48}$ & 4.29$^{+2.19}_{-1.89}$ & 2.81$\pm$0.94 & 779$^{+130}_{-144}$ & 658$^{+109}_{-122}$ & 791 & 63.02$^{+3.69}_{-3.60}$ & 30.16$^{+1.82}_{-1.80}$ & 92.38$\pm$103.55\\
1899.02 & 1.59$^{+0.47}_{-0.85}$ & 1.75$^{+0.74}_{-0.83}$ & 1.08$\pm$0.36 & 967$^{+154}_{-176}$ & 816$^{+131}_{-149}$ & 976 & 146.01$^{+8.55}_{-8.33}$ & 69.88$^{+4.22}_{-4.17}$ & 213.96$\pm$239.81\\
1916.01 & 2.45$^{+0.55}_{-0.58}$ & 3.85$^{+0.90}_{-0.91}$ & 2.42$\pm$0.40 & 773$^{+67}_{-67}$ & 521$^{+46}_{-47}$ & 749 & 77.51$^{+7.92}_{-7.63}$ & 19.40$^{+2.50}_{-2.53}$ & 74.36$\pm$34.44\\
1916.02 & 2.10$^{+0.49}_{-0.51}$ & 3.30$^{+0.76}_{-0.78}$ & 2.08$\pm$0.35 & 997$^{+92}_{-91}$ & 672$^{+62}_{-64}$ & 967 & 215.63$^{+22.03}_{-21.22}$ & 53.96$^{+6.96}_{-7.02}$ & 206.91$\pm$95.83\\
1916.03 & 1.02$^{+0.23}_{-0.24}$ & 1.61$^{+0.37}_{-0.38}$ & 1.01$\pm$0.17 & 1677$^{+149}_{-152}$ & 1129$^{+104}_{-104}$ & 1625 & 1717.49$^{+175.44}_{-169.02}$ & 429.77$^{+55.45}_{-55.95}$ & 1652.50$\pm$765.44\\
1962.01 & 2.49$^{+0.23}_{-0.23}$ & 2.58$^{+0.24}_{-0.23}$ & 2.31$\pm$0.15 & 653$^{+23}_{-23}$ & 626$^{+22}_{-23}$ & 691 & 39.09$^{+1.65}_{-1.64}$ & 34.05$^{+1.67}_{-1.60}$ & 53.85$\pm$10.06\\
1964.01 & 0.64$^{+0.11}_{-0.12}$ & 1.78$^{+0.32}_{-0.32}$ & 0.60$\pm$0.08 & 1343$^{+88}_{-89}$ & 729$^{+48}_{-49}$ & 1273 & 781.08$^{+15.75}_{-16.71}$ & 89.36$^{+2.21}_{-2.48}$ & 621.53$\pm$230.43\\
1972.01 & 3.00$^{+0.72}_{-0.72}$ & 3.79$^{+0.90}_{-0.92}$ & 2.88$\pm$0.47 & 841$^{+73}_{-74}$ & 666$^{+58}_{-61}$ & 830 & 97.66$^{+11.22}_{-11.20}$ & 43.20$^{+5.32}_{-5.40}$ & 112.09$\pm$48.40\\
1972.02 & 1.05$^{+0.25}_{-0.25}$ & 1.32$^{+0.29}_{-0.31}$ & 1.00$\pm$0.17 & 2058$^{+181}_{-181}$ & 1629$^{+143}_{-141}$ & 2024 & 3455.98$^{+397.11}_{-396.31}$ & 1528.87$^{+188.37}_{-191.19}$ & 3973.86$\pm$1715.86\\
1973.01 & 1.81$^{+0.20}_{-0.21}$ & 3.75$^{+0.40}_{-0.41}$ & 1.49$\pm$0.12 & 888$^{+45}_{-46}$ & 543$^{+28}_{-28}$ & 802 & 120.76$^{+5.44}_{-5.76}$ & 25.08$^{+1.30}_{-1.32}$ & 97.96$\pm$29.97\\
1977.01 & 2.37$^{+0.24}_{-0.24}$ & 2.61$^{+0.27}_{-0.28}$ & 1.69$\pm$0.12 & 601$^{+26}_{-26}$ & 573$^{+25}_{-25}$ & 575 & 29.63$^{+1.82}_{-1.71}$ & 24.98$^{+1.48}_{-1.64}$ & 25.83$\pm$6.25\\
1977.02 & 1.11$^{+0.11}_{-0.11}$ & 1.22$^{+0.12}_{-0.12}$ & 0.79$\pm$0.05 & 650$^{+29}_{-28}$ & 620$^{+27}_{-27}$ & 622 & 40.57$^{+2.49}_{-2.34}$ & 34.21$^{+2.03}_{-2.25}$ & 35.37$\pm$8.57\\
1979.01 & 1.60$^{+0.34}_{-0.34}$ & 3.52$^{+0.78}_{-0.76}$ & 1.38$\pm$0.22 & 1477$^{+111}_{-115}$ & 828$^{+62}_{-65}$ & 1301 & 1042.94$^{+46.28}_{-47.11}$ & 145.13$^{+7.55}_{-7.12}$ & 675.86$\pm$266.41\\
1989.01 & 2.31$^{+0.45}_{-0.45}$ & 9.71$^{+1.88}_{-1.84}$ & 2.28$\pm$0.32 & 311$^{+23}_{-22}$ & 117$^{+9}_{-9}$ & 300 & 2.05$^{+0.11}_{-0.10}$ & 0.08$^{+0.00}_{-0.00}$ & 1.92$\pm$0.77\\
2005.01 & 2.15$^{+0.24}_{-0.24}$ & 3.34$^{+0.40}_{-0.40}$ & 1.48$\pm$0.12 & 772$^{+39}_{-39}$ & 607$^{+32}_{-32}$ & 619 & 65.58$^{+3.10}_{-2.90}$ & 28.64$^{+1.75}_{-1.76}$ & 34.85$\pm$11.14\\
2048.01 & 2.18$^{+0.22}_{-0.21}$ & 5.88$^{+0.54}_{-0.56}$ & 2.12$\pm$0.14 & 835$^{+34}_{-34}$ & 459$^{+18}_{-18}$ & 814 & 111.94$^{+7.60}_{-8.03}$ & 14.61$^{+0.96}_{-0.92}$ & 104.06$\pm$23.58\\
2048.02 & 589.92$^{+50.61}_{-49.53}$ & 1588.92$^{+143.82}_{-137.82}$ & 576.14$\pm$30.44 & 269$^{+11}_{-11}$ & 148$^{+6}_{-6}$ & 262 & 2.75$^{+0.19}_{-0.20}$ & 0.36$^{+0.02}_{-0.02}$ & 1.11$\pm$0.27\\
2059.01 & 1.06$^{+0.12}_{-0.11}$ & 1.31$^{+0.14}_{-0.14}$ & 0.79$\pm$0.06 & 811$^{+37}_{-38}$ & 740$^{+34}_{-35}$ & 770 & 95.79$^{+10.76}_{-10.49}$ & 62.14$^{+6.86}_{-7.02}$ & 83.18$\pm$19.08\\
2059.02 & 0.59$^{+0.06}_{-0.06}$ & 0.73$^{+0.07}_{-0.07}$ & 0.44$\pm$0.03 & 1145$^{+54}_{-53}$ & 1044$^{+51}_{-48}$ & 1087 & 380.31$^{+42.70}_{-41.63}$ & 246.70$^{+27.24}_{-27.87}$ & 329.49$\pm$75.57\\
2067.01 & 2.07$^{+0.46}_{-0.48}$ & 2.21$^{+0.49}_{-0.50}$ & 1.77$\pm$0.28 & 998$^{+84}_{-83}$ & 834$^{+69}_{-70}$ & 887 & 182.26$^{+6.77}_{-6.81}$ & 138.69$^{+5.84}_{-6.22}$ & 146.31$\pm$67.14\\
2117.01 & 2.08$^{+0.20}_{-0.22}$ & 2.93$^{+0.30}_{-0.30}$ & 1.84$\pm$0.13 & 510$^{+24}_{-24}$ & 425$^{+20}_{-20}$ & 520 & 16.55$^{+0.92}_{-0.93}$ & 8.65$^{+0.41}_{-0.41}$ & 17.30$\pm$4.76\\
2124.01 & 2.09$^{+0.15}_{-0.15}$ & 2.19$^{+0.17}_{-0.16}$ & 1.45$\pm$0.07 & 325$^{+11}_{-11}$ & 320$^{+11}_{-11}$ & 311 & 2.52$^{+0.10}_{-0.11}$ & 2.33$^{+0.14}_{-0.12}$ & 2.21$\pm$0.43\\
2163.01 & 2.53$^{+0.88}_{-1.26}$ & 2.35$^{+0.95}_{-1.07}$ & 1.76$\pm$0.57 & 820$^{+128}_{-153}$ & 785$^{+114}_{-145}$ & 865 & 86.87$^{+9.26}_{-8.85}$ & 94.12$^{+7.41}_{-7.77}$ & 132.15$\pm$131.05\\
2163.02 & 2.24$^{+0.81}_{-1.10}$ & 2.18$^{+0.79}_{-1.04}$ & 1.60$\pm$0.53 & 689$^{+92}_{-132}$ & 660$^{+86}_{-127}$ & 729 & 43.93$^{+4.68}_{-4.48}$ & 47.60$^{+3.74}_{-3.93}$ & 66.87$\pm$66.30\\
2163.03 & 2.15$^{+0.85}_{-1.01}$ & 2.23$^{+0.65}_{-1.11}$ & 1.59$\pm$0.52 & 595$^{+81}_{-114}$ & 569$^{+77}_{-108}$ & 625 & 23.73$^{+2.53}_{-2.42}$ & 25.71$^{+2.02}_{-2.12}$ & 36.13$\pm$35.82\\
2179.01 & 1.61$^{+0.17}_{-0.17}$ & 1.82$^{+0.20}_{-0.20}$ & 1.59$\pm$0.12 & 338$^{+15}_{-15}$ & 301$^{+14}_{-14}$ & 391 & 3.52$^{+0.15}_{-0.14}$ & 2.53$^{+0.12}_{-0.11}$ & 5.51$\pm$1.35\\
2179.02 & 1.43$^{+0.15}_{-0.15}$ & 1.63$^{+0.17}_{-0.18}$ & 1.42$\pm$0.10 & 595$^{+26}_{-26}$ & 531$^{+23}_{-24}$ & 687 & 33.69$^{+1.43}_{-1.32}$ & 24.18$^{+1.12}_{-1.04}$ & 52.68$\pm$12.88\\
2289.01 & 2.25$^{+0.51}_{-0.52}$ & 8.70$^{+2.05}_{-2.10}$ & 2.28$\pm$0.39 & 547$^{+47}_{-49}$ & 213$^{+19}_{-20}$ & 530 & 19.36$^{+1.06}_{-1.10}$ & 0.76$^{+0.07}_{-0.08}$ & 18.70$\pm$9.11\\
2289.02 & 1.56$^{+0.37}_{-0.38}$ & 6.03$^{+1.43}_{-1.45}$ & 1.58$\pm$0.27 & 801$^{+69}_{-71}$ & 311$^{+27}_{-29}$ & 775 & 88.42$^{+4.86}_{-5.01}$ & 3.48$^{+0.34}_{-0.35}$ & 85.34$\pm$41.59\\
2298.01 & 1.23$^{+0.10}_{-0.10}$ & 2.79$^{+0.23}_{-0.23}$ & 0.70$\pm$0.04 & 720$^{+29}_{-30}$ & 442$^{+19}_{-19}$ & 469 & 41.43$^{+2.63}_{-2.64}$ & 7.76$^{+0.55}_{-0.57}$ & 11.47$\pm$2.87\\
2298.02 & 1.11$^{+0.09}_{-0.10}$ & 2.51$^{+0.22}_{-0.22}$ & 0.63$\pm$0.04 & 581$^{+24}_{-25}$ & 357$^{+15}_{-15}$ & 378 & 17.51$^{+1.11}_{-1.12}$ & 3.28$^{+0.23}_{-0.24}$ & 4.84$\pm$1.21\\
2298.03 & 0.63$^{+0.05}_{-0.05}$ & 1.44$^{+0.12}_{-0.12}$ & 0.36$\pm$0.02 & 1360$^{+54}_{-57}$ & 836$^{+36}_{-35}$ & 887 & 527.66$^{+33.54}_{-33.63}$ & 98.86$^{+7.03}_{-7.26}$ & 145.69$\pm$36.41\\
2376.01 & 2.41$^{+0.47}_{-0.49}$ & 2.82$^{+0.59}_{-0.58}$ & 2.34$\pm$0.33 & 507$^{+38}_{-41}$ & 457$^{+36}_{-37}$ & 591 & 18.13$^{+1.14}_{-1.16}$ & 13.49$^{+0.98}_{-1.02}$ & 28.85$\pm$14.37\\
2413.01 & 2.02$^{+0.09}_{-0.09}$ & 2.09$^{+0.10}_{-0.10}$ & 1.49$\pm$0.04 & 575$^{+16}_{-16}$ & 560$^{+16}_{-16}$ & 545 & 24.37$^{+1.63}_{-1.61}$ & 22.80$^{+1.55}_{-1.54}$ & 20.91$\pm$2.66\\
2413.02 & 1.99$^{+0.10}_{-0.10}$ & 2.07$^{+0.10}_{-0.10}$ & 1.47$\pm$0.04 & 428$^{+12}_{-12}$ & 417$^{+12}_{-12}$ & 406 & 7.51$^{+0.50}_{-0.50}$ & 7.03$^{+0.48}_{-0.47}$ & 6.44$\pm$0.82\\
2418.01 & 1.99$^{+0.20}_{-0.20}$ & 4.02$^{+0.41}_{-0.43}$ & 1.68$\pm$0.12 & 230$^{+10}_{-9}$ & 125$^{+6}_{-5}$ & 196 & 0.57$^{+0.02}_{-0.03}$ & 0.10$^{+0.00}_{-0.00}$ & 0.35$\pm$0.08\\
2463.01 & 1.32$^{+0.31}_{-0.31}$ & 1.54$^{+0.36}_{-0.36}$ & 1.04$\pm$0.17 & 1084$^{+96}_{-96}$ & 921$^{+80}_{-84}$ & 1035 & 327.32$^{+36.82}_{-34.36}$ & 183.21$^{+20.30}_{-20.42}$ & 271.25$\pm$123.26\\
2482.01 & 2.72$^{+1.24}_{-1.04}$ & 3.61$^{+1.39}_{-1.50}$ & 2.44$\pm$0.70 & 443$^{+62}_{-68}$ & 378$^{+55}_{-60}$ & 487 & 9.01$^{+0.84}_{-0.80}$ & 5.36$^{+0.91}_{-0.91}$ & 13.27$\pm$11.16\\
2486.01 & 1.85$^{+1.35}_{-0.56}$ & 2.48$^{+0.80}_{-1.12}$ & 1.42$\pm$0.44 & 1525$^{+245}_{-253}$ & 1452$^{+233}_{-242}$ & 1371 & 958.02$^{+127.48}_{-122.39}$ & 812.88$^{+109.77}_{-104.07}$ & 834.16$\pm$774.43\\
2542.01 & 0.92$^{+0.21}_{-0.21}$ & 1.17$^{+0.27}_{-0.27}$ & 0.67$\pm$0.11 & 954$^{+84}_{-84}$ & 773$^{+74}_{-71}$ & 849 & 146.74$^{+4.42}_{-3.22}$ & 87.15$^{+-7.45}_{-11.64}$ & 122.92$\pm$56.11\\
2580.01 & 2.17$^{+0.71}_{-0.86}$ & 2.84$^{+0.98}_{-1.06}$ & 1.59$\pm$0.43 & 1194$^{+152}_{-179}$ & 958$^{+123}_{-144}$ & 1123 & 417.68$^{+36.89}_{-36.71}$ & 197.33$^{+13.30}_{-13.71}$ & 375.55$\pm$315.68\\
2598.01 & 2.43$^{+0.90}_{-1.14}$ & 2.53$^{+1.05}_{-1.19}$ & 1.35$\pm$0.44 & 729$^{+110}_{-131}$ & 676$^{+101}_{-122}$ & 614 & 52.10$^{+6.35}_{-6.26}$ & 40.50$^{+5.04}_{-4.90}$ & 33.69$\pm$33.79\\
2637.01 & 1.09$^{+0.25}_{-0.27}$ & 2.21$^{+0.52}_{-0.54}$ & 1.15$\pm$0.19 & 1251$^{+105}_{-106}$ & 753$^{+65}_{-66}$ & 1233 & 530.26$^{+52.30}_{-51.35}$ & 92.25$^{+13.76}_{-13.23}$ & 547.73$\pm$228.78\\
2657.01 & 0.92$^{+0.12}_{-0.13}$ & 0.94$^{+0.13}_{-0.12}$ & 0.58$\pm$0.05 & 1078$^{+58}_{-60}$ & 1043$^{+58}_{-58}$ & 941 & 269.82$^{+24.96}_{-26.37}$ & 244.87$^{+21.40}_{-21.65}$ & 185.16$\pm$57.75\\
2681.01 & 7.70$^{+0.77}_{-0.78}$ & 10.83$^{+1.05}_{-1.07}$ & 6.01$\pm$0.41 & 314$^{+13}_{-13}$ & 254$^{+11}_{-11}$ & 295 & 2.05$^{+0.18}_{-0.16}$ & 0.99$^{+0.07}_{-0.08}$ & 1.80$\pm$0.42\\
2681.02 & 2.65$^{+0.27}_{-0.27}$ & 3.74$^{+0.39}_{-0.39}$ & 2.07$\pm$0.15 & 572$^{+23}_{-24}$ & 464$^{+21}_{-20}$ & 539 & 22.77$^{+2.01}_{-1.83}$ & 10.98$^{+0.83}_{-0.88}$ & 20.01$\pm$4.70\\
2711.01 & 2.30$^{+0.52}_{-0.54}$ & 2.38$^{+0.53}_{-0.53}$ & 1.62$\pm$0.26 & 1011$^{+90}_{-89}$ & 978$^{+87}_{-84}$ & 939 & 222.41$^{+37.29}_{-35.23}$ & 198.08$^{+30.94}_{-30.75}$ & 183.39$\pm$81.57\\
2711.02 & 2.03$^{+0.50}_{-0.48}$ & 2.10$^{+0.48}_{-0.49}$ & 1.43$\pm$0.23 & 818$^{+75}_{-73}$ & 791$^{+72}_{-71}$ & 755 & 93.10$^{+15.61}_{-14.75}$ & 82.91$^{+12.95}_{-12.87}$ & 76.86$\pm$34.18\\
2754.01 & 0.84$^{+0.17}_{-0.17}$ & 2.02$^{+0.44}_{-0.42}$ & 0.74$\pm$0.11 & 1817$^{+136}_{-135}$ & 994$^{+76}_{-74}$ & 1642 & 2329.91$^{+112.89}_{-111.14}$ & 289.54$^{+22.58}_{-22.45}$ & 1715.26$\pm$696.96\\
2779.01 & 3.05$^{+1.10}_{-1.22}$ & 6.52$^{+2.27}_{-2.58}$ & 1.88$\pm$0.53 & 722$^{+98}_{-113}$ & 385$^{+53}_{-62}$ & 559 & 46.81$^{+2.74}_{-2.81}$ & 5.66$^{+0.34}_{-0.34}$ & 23.05$\pm$19.07\\
2790.01 & 1.32$^{+0.12}_{-0.12}$ & 1.79$^{+0.18}_{-0.18}$ & 0.98$\pm$0.06 & 715$^{+30}_{-31}$ & 579$^{+29}_{-28}$ & 617 & 53.57$^{+6.24}_{-6.50}$ & 25.98$^{+3.99}_{-4.00}$ & 34.32$\pm$6.88\\
2851.01 & 3.12$^{+0.47}_{-0.49}$ & 3.26$^{+0.51}_{-0.51}$ & 2.27$\pm$0.25 & 1229$^{+76}_{-78}$ & 1188$^{+75}_{-75}$ & 1129 & 484.85$^{+73.43}_{-71.06}$ & 415.34$^{+71.66}_{-65.70}$ & 382.68$\pm$118.21\\
2851.02 & 2.05$^{+0.34}_{-0.34}$ & 2.15$^{+0.35}_{-0.35}$ & 1.50$\pm$0.17 & 1723$^{+113}_{-111}$ & 1665$^{+110}_{-108}$ & 1583 & 1877.11$^{+284.30}_{-275.10}$ & 1608.01$^{+277.42}_{-254.33}$ & 1488.51$\pm$459.80\\
2862.01 & 2.04$^{+0.17}_{-0.17}$ & 2.12$^{+0.18}_{-0.18}$ & 1.64$\pm$0.09 & 307$^{+11}_{-11}$ & 303$^{+11}_{-12}$ & 316 & 2.21$^{+0.12}_{-0.12}$ & 2.10$^{+0.10}_{-0.10}$ & 2.35$\pm$0.49\\
2879.01 & 1.47$^{+0.44}_{-0.46}$ & 1.64$^{+0.50}_{-0.53}$ & 2.09$\pm$0.48 & 2882$^{+341}_{-330}$ & 2592$^{+303}_{-305}$ & 3653 & 15155.54$^{+789.22}_{-751.23}$ & 9991.58$^{+694.50}_{-706.29}$ & 41863.05$\pm$29068.87\\
2926.01 & 2.47$^{+0.22}_{-0.22}$ & 2.63$^{+0.24}_{-0.23}$ & 2.21$\pm$0.14 & 393$^{+15}_{-14}$ & 370$^{+14}_{-14}$ & 434 & 6.65$^{+0.29}_{-0.28}$ & 5.60$^{+0.30}_{-0.31}$ & 8.39$\pm$1.77\\
2926.02 & 2.45$^{+0.23}_{-0.21}$ & 2.61$^{+0.24}_{-0.23}$ & 2.20$\pm$0.14 & 512$^{+18}_{-18}$ & 482$^{+18}_{-18}$ & 566 & 19.24$^{+0.85}_{-0.81}$ & 16.21$^{+0.88}_{-0.91}$ & 24.23$\pm$5.12\\
2926.03 & 2.65$^{+0.24}_{-0.24}$ & 2.83$^{+0.26}_{-0.26}$ & 2.38$\pm$0.15 & 329$^{+12}_{-12}$ & 309$^{+12}_{-12}$ & 363 & 3.26$^{+0.14}_{-0.14}$ & 2.75$^{+0.15}_{-0.15}$ & 4.11$\pm$0.87\\
2926.04 & 2.50$^{+0.22}_{-0.22}$ & 2.67$^{+0.24}_{-0.24}$ & 2.25$\pm$0.14 & 271$^{+10}_{-10}$ & 255$^{+10}_{-10}$ & 299 & 1.49$^{+0.07}_{-0.06}$ & 1.26$^{+0.07}_{-0.07}$ & 1.88$\pm$0.40\\
2926.05 & 3.88$^{+0.35}_{-0.35}$ & 4.12$^{+0.37}_{-0.38}$ & 3.47$\pm$0.22 & 215$^{+8}_{-7}$ & 202$^{+8}_{-7}$ & 237 & 0.59$^{+0.03}_{-0.02}$ & 0.50$^{+0.03}_{-0.03}$ & 0.74$\pm$0.16\\
2958.01 & 2.77$^{+0.79}_{-1.40}$ & 6.10$^{+2.61}_{-2.84}$ & 1.89$\pm$0.61 & 716$^{+111}_{-136}$ & 363$^{+58}_{-71}$ & 634 & 48.64$^{+5.04}_{-4.77}$ & 4.90$^{+0.11}_{-0.64}$ & 38.10$\pm$36.03\\
2962.01 & 1.54$^{+0.67}_{-0.69}$ & 1.75$^{+0.65}_{-0.77}$ & 0.93$\pm$0.30 & 1762$^{+299}_{-315}$ & 1580$^{+268}_{-284}$ & 1507 & 1770.27$^{+163.23}_{-179.08}$ & 1062.44$^{+93.76}_{-99.28}$ & 1220.49$\pm$1174.83\\
2976.01 & 2.65$^{+0.44}_{-0.45}$ & 6.88$^{+1.19}_{-1.19}$ & 1.94$\pm$0.23 & 600$^{+42}_{-40}$ & 328$^{+23}_{-22}$ & 503 & 24.77$^{+1.68}_{-1.86}$ & 3.60$^{+0.20}_{-0.23}$ & 15.14$\pm$6.15\\
3010.01 & 1.93$^{+0.15}_{-0.15}$ & 2.25$^{+0.18}_{-0.17}$ & 1.39$\pm$0.07 & 271$^{+9}_{-9}$ & 248$^{+9}_{-9}$ & 244 & 1.18$^{+0.05}_{-0.05}$ & 0.87$^{+0.05}_{-0.05}$ & 0.84$\pm$0.17\\
3020.01 & 1.17$^{+0.22}_{-0.21}$ & 2.04$^{+0.38}_{-0.39}$ & 1.90$\pm$0.24 & 907$^{+62}_{-63}$ & 580$^{+41}_{-43}$ & 1107 & 165.90$^{+17.20}_{-17.74}$ & 34.51$^{+4.46}_{-4.56}$ & 355.29$\pm$121.69\\
3042.01 & 3.08$^{+1.04}_{-1.30}$ & 4.06$^{+1.64}_{-1.63}$ & 1.91$\pm$0.56 & 772$^{+106}_{-127}$ & 525$^{+71}_{-84}$ & 595 & 63.43$^{+5.02}_{-4.91}$ & 20.76$^{+1.46}_{-1.46}$ & 29.67$\pm$26.50\\
3043.01 & 1.18$^{+0.26}_{-0.26}$ & 2.16$^{+0.47}_{-0.49}$ & 1.07$\pm$0.17 & 1399$^{+119}_{-122}$ & 872$^{+75}_{-76}$ & 1361 & 896.16$^{+112.67}_{-107.76}$ & 172.82$^{+18.02}_{-17.39}$ & 808.76$\pm$334.72\\
3043.02 & 0.81$^{+0.31}_{-0.31}$ & 1.47$^{+0.55}_{-0.56}$ & 0.73$\pm$0.25 & 931$^{+78}_{-77}$ & 580$^{+49}_{-50}$ & 904 & 285.11$^{+35.86}_{-34.28}$ & 54.98$^{+5.73}_{-5.53}$ & 158.19$\pm$155.12\\
3069.01 & 2.18$^{+0.79}_{-0.85}$ & 4.06$^{+1.39}_{-1.64}$ & 1.88$\pm$0.52 & 628$^{+92}_{-94}$ & 355$^{+52}_{-54}$ & 539 & 30.96$^{+2.08}_{-2.12}$ & 5.31$^{+0.39}_{-0.39}$ & 19.96$\pm$16.91\\
3106.01 & 1.58$^{+0.62}_{-0.74}$ & 2.06$^{+0.97}_{-0.90}$ & 1.08$\pm$0.35 & 2155$^{+359}_{-384}$ & 1574$^{+257}_{-281}$ & 1844 & 4081.31$^{+596.28}_{-524.92}$ & 1405.06$^{+216.23}_{-207.14}$ & 2730.51$\pm$2661.93\\
3112.01 & 1.90$^{+0.55}_{-0.59}$ & 1.48$^{+0.45}_{-0.45}$ & 1.41$\pm$0.31 & 1135$^{+125}_{-138}$ & 1015$^{+117}_{-124}$ & 1230 & 344.56$^{+18.11}_{-17.74}$ & 643.38$^{+41.47}_{-39.24}$ & 541.53$\pm$378.17\\
3120.01 & 1.91$^{+0.45}_{-0.43}$ & 2.20$^{+0.48}_{-0.51}$ & 1.43$\pm$0.23 & 1427$^{+113}_{-116}$ & 1145$^{+89}_{-95}$ & 1226 & 864.64$^{+64.95}_{-63.85}$ & 489.87$^{+36.78}_{-35.67}$ & 535.42$\pm$220.70\\
3168.01 & 1.02$^{+0.06}_{-0.06}$ & 4.72$^{+0.27}_{-0.27}$ & 1.06$\pm$0.04 & 624$^{+14}_{-14}$ & 209$^{+5}_{-5}$ & 586 & 21.60$^{+0.68}_{-0.73}$ & 0.53$^{+0.02}_{-0.02}$ & 27.97$\pm$3.68\\
3234.01 & 1.12$^{+0.28}_{-0.29}$ & 1.32$^{+0.34}_{-0.34}$ & 0.83$\pm$0.14 & 1780$^{+159}_{-162}$ & 1476$^{+135}_{-136}$ & 1602 & 2069.79$^{+129.52}_{-125.23}$ & 1085.56$^{+88.38}_{-87.26}$ & 1555.96$\pm$757.09\\
3245.01 & 1.06$^{+0.24}_{-0.24}$ & 2.65$^{+0.61}_{-0.60}$ & 1.09$\pm$0.18 & 1024$^{+85}_{-86}$ & 515$^{+44}_{-43}$ & 987 & 226.50$^{+10.43}_{-10.75}$ & 21.36$^{+1.13}_{-1.15}$ & 224.28$\pm$102.90\\
3255.01 & 2.15$^{+0.15}_{-0.16}$ & 2.49$^{+0.18}_{-0.18}$ & 1.56$\pm$0.07 & 335$^{+12}_{-12}$ & 314$^{+11}_{-11}$ & 308 & 2.82$^{+0.19}_{-0.20}$ & 2.13$^{+0.18}_{-0.16}$ & 2.14$\pm$0.38\\
3401.01 & 1.60$^{+0.32}_{-0.32}$ & 4.57$^{+0.92}_{-0.93}$ & 1.96$\pm$0.28 & 693$^{+54}_{-54}$ & 357$^{+28}_{-29}$ & 750 & 50.31$^{+4.26}_{-4.49}$ & 5.33$^{+0.42}_{-0.45}$ & 74.61$\pm$29.15\\
3401.02 & 1.79$^{+0.65}_{-0.65}$ & 5.08$^{+1.83}_{-1.86}$ & 2.20$\pm$0.75 & 261$^{+21}_{-21}$ & 135$^{+11}_{-11}$ & 283 & 1.05$^{+0.09}_{-0.09}$ & 0.11$^{+0.01}_{-0.01}$ & 1.52$\pm$1.54\\
3432.01 & 1.76$^{+0.45}_{-0.44}$ & 2.77$^{+0.71}_{-0.72}$ & 2.36$\pm$0.42 & 498$^{+47}_{-48}$ & 366$^{+36}_{-37}$ & 564 & 12.92$^{+1.46}_{-1.42}$ & 4.42$^{+0.61}_{-0.59}$ & 23.90$\pm$11.75\\
3456.01 & 1.59$^{+0.27}_{-0.28}$ & 1.61$^{+0.28}_{-0.29}$ & 1.08$\pm$0.14 & 543$^{+37}_{-37}$ & 533$^{+36}_{-37}$ & 525 & 20.48$^{+1.32}_{-1.32}$ & 19.84$^{+1.47}_{-1.58}$ & 17.96$\pm$6.49\\
3456.02 & 1.74$^{+0.67}_{-0.69}$ & 1.75$^{+0.69}_{-0.69}$ & 1.18$\pm$0.44 & 258$^{+17}_{-17}$ & 254$^{+17}_{-17}$ & 249 & 0.52$^{+0.03}_{-0.03}$ & 0.50$^{+0.04}_{-0.04}$ & 0.91$\pm$1.00\\
3908.01 & 2.76$^{+0.60}_{-0.61}$ & 2.89$^{+0.64}_{-0.65}$ & 2.23$\pm$0.35 & 600$^{+49}_{-50}$ & 575$^{+48}_{-49}$ & 566 & 23.36$^{+0.83}_{-0.79}$ & 19.53$^{+1.22}_{-1.22}$ & 24.33$\pm$10.99\\
3991.01 & 1.33$^{+0.19}_{-0.18}$ & 3.29$^{+0.47}_{-0.47}$ & 1.37$\pm$0.14 & 1459$^{+77}_{-79}$ & 847$^{+45}_{-46}$ & 1480 & 1008.96$^{+60.26}_{-60.75}$ & 155.47$^{+7.24}_{-7.23}$ & 1135.98$\pm$325.72\\
4004.01 & 1.54$^{+0.31}_{-0.29}$ & 5.76$^{+1.12}_{-1.10}$ & 1.41$\pm$0.19 & 1249$^{+91}_{-89}$ & 495$^{+36}_{-36}$ & 1058 & 640.70$^{+20.90}_{-20.58}$ & 26.03$^{+0.64}_{-0.60}$ & 296.74$\pm$109.95\\
4032.01 & 0.85$^{+0.18}_{-0.19}$ & 3.55$^{+0.80}_{-0.79}$ & 0.83$\pm$0.13 & 1268$^{+110}_{-106}$ & 479$^{+42}_{-40}$ & 1160 & 492.57$^{+22.13}_{-22.93}$ & 18.35$^{+1.15}_{-1.13}$ & 427.07$\pm$190.34\\
4032.02 & 0.71$^{+0.16}_{-0.16}$ & 2.98$^{+0.67}_{-0.67}$ & 0.70$\pm$0.11 & 1399$^{+115}_{-111}$ & 528$^{+43}_{-42}$ & 1287 & 746.66$^{+33.54}_{-34.76}$ & 27.82$^{+1.75}_{-1.72}$ & 647.55$\pm$288.60\\
4032.03 & 0.93$^{+0.19}_{-0.19}$ & 3.88$^{+0.83}_{-0.83}$ & 0.91$\pm$0.14 & 1101$^{+88}_{-89}$ & 416$^{+34}_{-35}$ & 1010 & 282.66$^{+12.70}_{-13.16}$ & 10.53$^{+0.66}_{-0.65}$ & 245.32$\pm$109.34\\
4032.04 & 0.87$^{+0.19}_{-0.19}$ & 3.63$^{+0.80}_{-0.81}$ & 0.85$\pm$0.13 & 1160$^{+98}_{-95}$ & 438$^{+36}_{-36}$ & 1065 & 350.39$^{+15.74}_{-16.31}$ & 13.06$^{+0.82}_{-0.81}$ & 304.80$\pm$135.84\\
4032.05 & 0.84$^{+0.18}_{-0.18}$ & 3.49$^{+0.74}_{-0.73}$ & 0.82$\pm$0.12 & 1032$^{+79}_{-86}$ & 390$^{+31}_{-32}$ & 948 & 219.87$^{+9.88}_{-10.24}$ & 8.19$^{+0.51}_{-0.51}$ & 191.14$\pm$85.18\\
4149.01 & 3.15$^{+1.26}_{-1.53}$ & 2.94$^{+1.63}_{-1.26}$ & 1.71$\pm$0.59 & 1231$^{+201}_{-227}$ & 1169$^{+188}_{-215}$ & 996 & 392.09$^{+35.49}_{-34.79}$ & 338.58$^{+32.70}_{-32.03}$ & 232.24$\pm$236.18\\
4149.02 & 2.84$^{+1.78}_{-1.23}$ & 1.68$^{+3.04}_{--0.01}$ & 1.82$\pm$0.62 & 1060$^{+167}_{-196}$ & 1006$^{+158}_{-187}$ & 862 & 220.35$^{+19.95}_{-19.55}$ & 190.28$^{+18.37}_{-18.00}$ & 130.50$\pm$132.71\\
4252.01 & 0.98$^{+0.09}_{-0.09}$ & 1.18$^{+0.11}_{-0.10}$ & 0.72$\pm$0.05 & 433$^{+15}_{-15}$ & 383$^{+14}_{-13}$ & 399 & 6.71$^{+0.10}_{-0.11}$ & 4.21$^{+0.13}_{-0.13}$ & 5.98$\pm$1.27\\
4273.01 & 1.12$^{+0.28}_{-0.30}$ & 2.04$^{+0.55}_{-0.57}$ & 1.31$\pm$0.25 & 845$^{+86}_{-82}$ & 512$^{+50}_{-51}$ & 901 & 114.78$^{+8.10}_{-8.15}$ & 20.22$^{+2.17}_{-2.10}$ & 155.73$\pm$80.66\\
4331.01 & 1.81$^{+0.46}_{-0.85}$ & 2.02$^{+0.37}_{-1.00}$ & 1.45$\pm$0.43 & 1980$^{+289}_{-312}$ & 1869$^{+277}_{-297}$ & 2212 & 3089.97$^{+296.04}_{-314.85}$ & 2519.21$^{+268.35}_{-269.65}$ & 5645.85$\pm$4932.26\\
4510.01 & 1.15$^{+0.25}_{-0.26}$ & 2.24$^{+0.51}_{-0.52}$ & 1.31$\pm$0.21 & 1289$^{+111}_{-110}$ & 752$^{+66}_{-66}$ & 1243 & 533.06$^{+55.51}_{-53.84}$ & 82.29$^{+12.05}_{-12.10}$ & 565.42$\pm$239.37\\
4549.01 & 1.80$^{+0.77}_{-0.70}$ & 3.34$^{+1.15}_{-1.42}$ & 1.16$\pm$0.35 & 1811$^{+270}_{-285}$ & 1056$^{+157}_{-163}$ & 1346 & 1936.59$^{+165.06}_{-157.58}$ & 348.80$^{+24.64}_{-23.43}$ & 773.92$\pm$685.72\\
4580.01 & 1.08$^{+0.35}_{-0.38}$ & 1.52$^{+0.52}_{-0.55}$ & 1.23$\pm$0.31 & 1333$^{+169}_{-182}$ & 859$^{+110}_{-117}$ & 1510 & 603.62$^{+26.61}_{-26.71}$ & 174.94$^{+8.97}_{-9.03}$ & 1229.72$\pm$1066.70\\
4590.01 & 2.25$^{+0.44}_{-0.46}$ & 2.54$^{+0.53}_{-0.53}$ & 1.75$\pm$0.26 & 745$^{+59}_{-61}$ & 686$^{+54}_{-56}$ & 735 & 68.63$^{+5.11}_{-5.12}$ & 52.22$^{+3.81}_{-3.64}$ & 69.25$\pm$33.25\\
4768.01 & 1.84$^{+0.21}_{-0.23}$ & 6.34$^{+0.77}_{-0.76}$ & 1.44$\pm$0.12 & 1101$^{+63}_{-64}$ & 490$^{+28}_{-28}$ & 945 & 272.31$^{+17.08}_{-17.34}$ & 18.69$^{+1.27}_{-1.26}$ & 188.22$\pm$62.33\\
4823.01 & 1.91$^{+-0.33}_{-1.61}$ & 1.07$^{+0.68}_{-0.73}$ & 1.51$\pm$0.75 & 983$^{+176}_{-282}$ & 885$^{+163}_{-257}$ & 1403 & 148.30$^{+8.00}_{-7.73}$ & 101.98$^{+5.20}_{-4.77}$ & 917.99$\pm$1633.44\\
4923.01 & 1.87$^{+0.95}_{-0.93}$ & 2.56$^{+1.28}_{-1.32}$ & 1.40$\pm$0.67 & 816$^{+65}_{-64}$ & 578$^{+47}_{-47}$ & 696 & 60.87$^{+7.88}_{-7.69}$ & 18.31$^{+2.58}_{-2.64}$ & 55.36$\pm$80.02\\
4986.01 & 2.53$^{+0.90}_{-0.93}$ & 4.89$^{+1.70}_{-1.84}$ & 1.48$\pm$0.47 & 294$^{+31}_{-32}$ & 175$^{+19}_{-19}$ & 211 & 1.27$^{+0.14}_{-0.14}$ & 0.21$^{+0.03}_{-0.03}$ & 0.47$\pm$0.43\\
5004.01 & 1.96$^{+0.95}_{-0.93}$ & 2.54$^{+1.18}_{-1.21}$ & 2.00$\pm$0.95 & 375$^{+34}_{-34}$ & 291$^{+26}_{-26}$ & 385 & 8.64$^{+0.68}_{-0.69}$ & 3.55$^{+0.27}_{-0.27}$ & 5.19$\pm$7.35\\
5101.01 & 1.13$^{+0.53}_{-0.52}$ & 2.61$^{+1.23}_{-1.26}$ & 1.64$\pm$0.70 & 285$^{+31}_{-32}$ & 137$^{+15}_{-15}$ & 331 & 2.84$^{+0.05}_{-0.05}$ & 0.22$^{+0.02}_{-0.02}$ & 2.84$\pm$3.55\\
5211.01 & 0.58$^{+0.09}_{-0.09}$ & 1.42$^{+0.22}_{-0.21}$ & 0.60$\pm$0.06 & 983$^{+56}_{-57}$ & 581$^{+35}_{-34}$ & 1029 & 255.28$^{+10.88}_{-10.54}$ & 42.88$^{+2.96}_{-3.23}$ & 265.37$\pm$81.29\\
5398.01 & 2.56$^{+1.10}_{-1.09}$ & 10.92$^{+4.85}_{-4.72}$ & 2.10$\pm$0.89 & 242$^{+15}_{-16}$ & 89$^{+5}_{-6}$ & 206 & 0.73$^{+0.04}_{-0.04}$ & 0.02$^{+0.00}_{-0.00}$ & 0.42$\pm$0.54\\
5545.01 & 1.20$^{+0.55}_{-0.57}$ & 1.33$^{+0.60}_{-0.61}$ & 1.08$\pm$0.48 & 204$^{+16}_{-16}$ & 184$^{+15}_{-15}$ & 206 & 0.70$^{+0.08}_{-0.08}$ & 0.50$^{+0.05}_{-0.06}$ & 0.43$\pm$0.56\\
5553.01 & 3.17$^{+0.87}_{-0.90}$ & 7.03$^{+1.93}_{-2.03}$ & 2.32$\pm$0.45 & 429$^{+44}_{-45}$ & 245$^{+26}_{-28}$ & 333 & 5.86$^{+0.57}_{-0.56}$ & 0.85$^{+0.12}_{-0.12}$ & 2.91$\pm$1.89\\
5736.01 & 2.22$^{+0.47}_{-0.49}$ & 3.99$^{+0.86}_{-0.87}$ & 2.22$\pm$0.35 & 405$^{+32}_{-34}$ & 243$^{+19}_{-21}$ & 377 & 5.44$^{+0.40}_{-0.41}$ & 0.98$^{+0.07}_{-0.07}$ & 4.77$\pm$2.00\\
5822.01 & 2.38$^{+1.82}_{-1.84}$ & 2.56$^{+1.94}_{-2.00}$ & 1.69$\pm$1.31 & 883$^{+47}_{-48}$ & 849$^{+45}_{-47}$ & 842 & 19.02$^{+1.26}_{-1.25}$ & 16.54$^{+1.09}_{-1.05}$ & 118.84$\pm$295.21\\
5845.01 & 1.70$^{+0.47}_{-0.50}$ & 1.68$^{+0.49}_{-0.51}$ & 1.18$\pm$0.25 & 890$^{+95}_{-98}$ & 890$^{+95}_{-100}$ & 896 & 137.30$^{+6.16}_{-6.28}$ & 141.34$^{+6.36}_{-6.55}$ & 152.29$\pm$98.17\\
5949.01 & 0.70$^{+0.35}_{-0.35}$ & 2.92$^{+1.45}_{-1.45}$ & 1.88$\pm$0.89 & 147$^{+13}_{-13}$ & 55$^{+5}_{-5}$ & 249 & 0.67$^{+0.03}_{-0.03}$ & 0.02$^{+0.00}_{-0.00}$ & 0.92$\pm$1.28\\
5971.01 & 1.29$^{+0.11}_{-0.12}$ & 2.01$^{+0.19}_{-0.19}$ & 1.08$\pm$0.08 & 162$^{+5}_{-5}$ & 127$^{+4}_{-4}$ & 149 & 0.28$^{+0.02}_{-0.02}$ & 0.12$^{+0.01}_{-0.01}$ & 0.12$\pm$0.03\\
6329.01 & 1.43$^{+0.28}_{-0.30}$ & 2.08$^{+0.42}_{-0.45}$ & 2.06$\pm$0.31 & 1000$^{+78}_{-78}$ & 687$^{+53}_{-54}$ & 1074 & 220.56$^{+13.67}_{-13.47}$ & 59.51$^{+3.99}_{-3.77}$ & 313.87$\pm$128.52\\
6475.01 & 1.77$^{+0.05}_{-0.05}$ & 2.18$^{+0.06}_{-0.06}$ & 1.54$\pm$0.03 & 641$^{+13}_{-13}$ & 592$^{+12}_{-12}$ & 723 & 35.12$^{+0.42}_{-0.42}$ & 21.27$^{+0.39}_{-0.39}$ & 64.57$\pm$7.45\\
7235.01 & 1.87$^{+0.67}_{-0.75}$ & 1.88$^{+0.71}_{-0.73}$ & 1.15$\pm$0.38 & 248$^{+26}_{-27}$ & 244$^{+26}_{-27}$ & 237 & 0.81$^{+0.10}_{-0.10}$ & 0.79$^{+0.09}_{-0.10}$ & 0.75$\pm$0.75\\


==> star_params.txt <==
0042 & 6639$^{+14}_{-12}$ & 4771$^{+33}_{-37}$ & 6407$\pm$76 & 1.38$^{+0.01}_{-0.01}$ & 0.52$^{+0.00}_{-0.00}$ & 1.34 $\pm$ 0.07 & 1.06$^{+0.05}_{-0.05}$ & 2.27$^{+0.13}_{-0.11}$\\
0177 & 6091$^{+72}_{-117}$ & 5902$^{+82}_{-123}$ & 5706$\pm$114 & 1.05$^{+0.04}_{-0.06}$ & 0.93$^{+0.00}_{-0.01}$ & 1.03 $\pm$ 0.15 & 1.35$^{+0.22}_{-0.19}$ & 1.44$^{+0.24}_{-0.19}$\\
0191 & 5689$^{+46}_{-52}$ & 3969$^{+34}_{-33}$ & 5422$\pm$108 & 0.88$^{+0.01}_{-0.01}$ & 0.60$^{+0.01}_{-0.01}$ & 0.89 $\pm$ 0.09 & 1.02$^{+0.11}_{-0.10}$ & 2.79$^{+0.31}_{-0.26}$\\
0227 & 4140$^{+30}_{-28}$ & 4001$^{+12}_{-12}$ & 4094$\pm$81 & 0.59$^{+0.01}_{-0.02}$ & 1.02$^{+0.01}_{-0.01}$ & 0.57 $\pm$ 0.03 & 1.39$^{+0.08}_{-0.08}$ & 1.56$^{+0.10}_{-0.09}$\\
0270 & 5891$^{+82}_{-83}$ & 5860$^{+85}_{-73}$ & 5587$\pm$100 & 0.97$^{+0.04}_{-0.04}$ & 0.99$^{+0.01}_{-0.01}$ & 1.42 $\pm$ 0.05 & 0.96$^{+0.05}_{-0.05}$ & 0.96$^{+0.05}_{-0.05}$\\
0284 & 6095$^{+48}_{-44}$ & 5898$^{+53}_{-49}$ & 5931$\pm$107 & 1.04$^{+0.02}_{-0.02}$ & 0.91$^{+0.01}_{-0.01}$ & 1.10 $\pm$ 0.16 & 1.24$^{+0.22}_{-0.16}$ & 1.34$^{+0.21}_{-0.17}$\\
0292 & 5848$^{+38}_{-33}$ & 3694$^{+23}_{-19}$ & 5780$\pm$103 & 0.94$^{+0.01}_{-0.01}$ & 0.45$^{+0.00}_{-0.00}$ & 0.97 $\pm$ 0.13 & 0.98$^{+0.15}_{-0.12}$ & 3.61$^{+0.57}_{-0.44}$\\
0401 & 5743$^{+43}_{-46}$ & 4042$^{+33}_{-45}$ & 5376$\pm$107 & 0.90$^{+0.01}_{-0.01}$ & 0.60$^{+0.01}_{-0.01}$ & 0.94 $\pm$ 0.11 & 0.98$^{+0.12}_{-0.10}$ & 2.60$^{+0.35}_{-0.27}$\\
0442 & 5818$^{+44}_{-49}$ & 5188$^{+101}_{-98}$ & 5767$\pm$115 & 0.89$^{+0.01}_{-0.01}$ & 0.81$^{+0.03}_{-0.02}$ & 1.01 $\pm$ 0.14 & 1.04$^{+0.16}_{-0.14}$ & 1.36$^{+0.22}_{-0.18}$\\
0588 & 4919$^{+67}_{-69}$ & 4056$^{+50}_{-32}$ & 4646$\pm$74 & 0.74$^{+0.02}_{-0.02}$ & 0.79$^{+0.01}_{-0.01}$ & 0.78 $\pm$ 0.02 & 1.04$^{+0.04}_{-0.03}$ & 1.85$^{+0.07}_{-0.07}$\\
0605 & 4654$^{+66}_{-62}$ & 4560$^{+65}_{-65}$ & 3939$\pm$297 & 0.70$^{+0.02}_{-0.02}$ & 0.99$^{+0.01}_{-0.01}$ & 0.56 $\pm$ 0.07 & 1.73$^{+0.26}_{-0.20}$ & 1.82$^{+0.27}_{-0.20}$\\
0640 & 5557$^{+84}_{-93}$ & 5504$^{+88}_{-78}$ & 5324$\pm$106 & 0.86$^{+0.03}_{-0.03}$ & 1.02$^{+0.01}_{-0.01}$ & 0.85 $\pm$ 0.09 & 1.42$^{+0.18}_{-0.14}$ & 1.46$^{+0.17}_{-0.15}$\\
0695 & 5761$^{+39}_{-38}$ & 4000$^{+30}_{-27}$ & 5739$\pm$103 & 0.88$^{+0.01}_{-0.01}$ & 0.60$^{+0.01}_{-0.01}$ & 0.90 $\pm$ 0.11 & 1.00$^{+0.13}_{-0.11}$ & 2.76$^{+0.35}_{-0.31}$\\
0841 & 5424$^{+78}_{-129}$ & 3622$^{+26}_{-42}$ & 5251$\pm$105 & 0.81$^{+0.02}_{-0.02}$ & 0.46$^{+0.01}_{-0.01}$ & 0.82 $\pm$ 0.08 & 1.00$^{+0.12}_{-0.09}$ & 3.32$^{+0.38}_{-0.31}$\\
1002 & 5869$^{+71}_{-81}$ & 4719$^{+109}_{-114}$ & 5405$\pm$108 & 0.96$^{+0.04}_{-0.03}$ & 0.73$^{+0.01}_{-0.01}$ & 1.02 $\pm$ 0.13 & 1.02$^{+0.15}_{-0.12}$ & 1.77$^{+0.28}_{-0.22}$\\
1101 & 5064$^{+55}_{-51}$ & 3608$^{+19}_{-21}$ & 4983$\pm$150 & 0.75$^{+0.01}_{-0.01}$ & 0.50$^{+0.01}_{-0.01}$ & 0.73 $\pm$ 0.09 & 1.04$^{+0.15}_{-0.11}$ & 2.98$^{+0.45}_{-0.33}$\\
1150 & 6316$^{+93}_{-102}$ & 4883$^{+120}_{-112}$ & 5718$\pm$104 & 1.17$^{+0.05}_{-0.06}$ & 0.63$^{+0.02}_{-0.02}$ & 1.04 $\pm$ 0.16 & 1.20$^{+0.23}_{-0.16}$ & 2.15$^{+0.42}_{-0.31}$\\
1214 & 5929$^{+79}_{-70}$ & 3912$^{+45}_{-40}$ & 5776$\pm$172 & 0.99$^{+0.03}_{-0.03}$ & 0.52$^{+0.01}_{-0.01}$ & 1.05 $\pm$ 0.28 & 0.96$^{+0.35}_{-0.21}$ & 2.99$^{+1.08}_{-0.62}$\\
1298 & 4350$^{+33}_{-38}$ & 3325$^{+14}_{-13}$ & 4141$\pm$83 & 0.62$^{+0.01}_{-0.01}$ & 0.41$^{+0.00}_{-0.00}$ & 0.58 $\pm$ 0.03 & 1.09$^{+0.05}_{-0.05}$ & 2.73$^{+0.15}_{-0.14}$\\
1300 & 4955$^{+56}_{-56}$ & 3930$^{+31}_{-38}$ & 4441$\pm$133 & 0.70$^{+0.01}_{-0.01}$ & 0.73$^{+0.01}_{-0.01}$ & 0.53 $\pm$ 0.04 & 1.40$^{+0.11}_{-0.10}$ & 2.82$^{+0.24}_{-0.19}$\\
1422 & 3665$^{+20}_{-19}$ & 3371$^{+20}_{-20}$ & 3526$\pm$71 & 0.41$^{+0.01}_{-0.01}$ & 0.67$^{+0.01}_{-0.01}$ & 0.38 $\pm$ 0.05 & 1.20$^{+0.17}_{-0.15}$ & 1.69$^{+0.25}_{-0.19}$\\
1613 & 6676$^{+121}_{-81}$ & 5818$^{+114}_{-109}$ & 6099$\pm$79 & 1.35$^{+0.07}_{-0.05}$ & 0.70$^{+0.02}_{-0.02}$ & 1.31 $\pm$ 0.05 & 1.16$^{+0.08}_{-0.07}$ & 1.56$^{+0.10}_{-0.09}$\\
1630 & 6062$^{+73}_{-79}$ & 5409$^{+66}_{-69}$ & 5705$\pm$152 & 1.07$^{+0.04}_{-0.04}$ & 0.83$^{+0.00}_{-0.00}$ & 0.84 $\pm$ 0.23 & 1.50$^{+0.58}_{-0.32}$ & 1.96$^{+0.70}_{-0.42}$\\
1681 & 3695$^{+24}_{-22}$ & 3660$^{+21}_{-21}$ & 3638$\pm$72 & 0.43$^{+0.01}_{-0.01}$ & 0.97$^{+0.01}_{-0.01}$ & 0.42 $\pm$ 0.05 & 1.41$^{+0.17}_{-0.15}$ & 1.46$^{+0.18}_{-0.16}$\\
1695 & 6171$^{+73}_{-84}$ & 5762$^{+127}_{-121}$ & 6148$\pm$184 & 1.08$^{+0.04}_{-0.03}$ & 0.85$^{+0.06}_{-0.06}$ & 1.49 $\pm$ 0.43 & 0.90$^{+0.37}_{-0.21}$ & 1.03$^{+0.41}_{-0.23}$\\
1700 & 5467$^{+97}_{-103}$ & 4756$^{+121}_{-125}$ & 5044$\pm$151 & 0.84$^{+0.03}_{-0.03}$ & 0.84$^{+0.02}_{-0.01}$ & 0.80 $\pm$ 0.10 & 1.21$^{+0.18}_{-0.15}$ & 1.73$^{+0.27}_{-0.21}$\\
1717 & 5915$^{+109}_{-107}$ & 4896$^{+125}_{-121}$ & 5610$\pm$166 & 0.98$^{+0.05}_{-0.04}$ & 0.75$^{+0.02}_{-0.02}$ & 1.17 $\pm$ 0.32 & 0.93$^{+0.37}_{-0.20}$ & 1.47$^{+0.53}_{-0.32}$\\
1830 & 5223$^{+80}_{-109}$ & 3938$^{+37}_{-39}$ & 5180$\pm$103 & 0.78$^{+0.02}_{-0.03}$ & 0.68$^{+0.01}_{-0.01}$ & 0.80 $\pm$ 0.05 & 1.01$^{+0.07}_{-0.08}$ & 2.29$^{+0.20}_{-0.15}$\\
1833 & 4547$^{+35}_{-786}$ & 3471$^{+1102}_{-65}$ & 4402$\pm$118 & 0.63$^{+0.01}_{-0.23}$ & 0.47$^{+0.98}_{-0.04}$ & 0.57 $\pm$ 0.05 & 1.12$^{+1.66}_{-0.16}$ & 2.63$^{+0.41}_{-0.92}$\\
1835 & 5160$^{+57}_{-57}$ & 5126$^{+66}_{-67}$ & 5103$\pm$101 & 0.77$^{+0.01}_{-0.01}$ & 0.99$^{+0.01}_{-0.01}$ & 0.79 $\pm$ 0.05 & 1.37$^{+0.10}_{-0.08}$ & 1.39$^{+0.10}_{-0.09}$\\
1841 & 5364$^{+44}_{-49}$ & 3705$^{+21}_{-17}$ & 5187$\pm$103 & 0.81$^{+0.01}_{-0.01}$ & 0.54$^{+0.00}_{-0.00}$ & 0.77 $\pm$ 0.07 & 1.06$^{+0.10}_{-0.08}$ & 3.16$^{+0.28}_{-0.26}$\\
1853 & 6350$^{+87}_{-87}$ & 6142$^{+84}_{-80}$ & 6028$\pm$107 & 1.17$^{+0.05}_{-0.05}$ & 0.93$^{+0.00}_{-0.00}$ & 1.05 $\pm$ 0.19 & 1.50$^{+0.34}_{-0.24}$ & 1.60$^{+0.35}_{-0.26}$\\
1899 & 6094$^{+45}_{-48}$ & 5498$^{+52}_{-64}$ & 6327$\pm$291 & 1.11$^{+0.02}_{-0.02}$ & 0.88$^{+0.01}_{-0.01}$ & 1.18 $\pm$ 0.39 & 1.14$^{+0.54}_{-0.29}$ & 1.44$^{+0.72}_{-0.37}$\\
1916 & 6294$^{+82}_{-68}$ & 5151$^{+119}_{-128}$ & 5865$\pm$105 & 1.15$^{+0.05}_{-0.04}$ & 0.68$^{+0.01}_{-0.01}$ & 1.27 $\pm$ 0.21 & 0.97$^{+0.20}_{-0.14}$ & 1.55$^{+0.33}_{-0.23}$\\
1962 & 6248$^{+33}_{-34}$ & 6145$^{+34}_{-36}$ & 5899$\pm$79 & 1.12$^{+0.03}_{-0.03}$ & 0.95$^{+0.01}_{-0.01}$ & 1.41 $\pm$ 0.09 & 1.08$^{+0.07}_{-0.07}$ & 1.12$^{+0.08}_{-0.07}$\\
1964 & 5792$^{+15}_{-17}$ & 3995$^{+12}_{-16}$ & 5587$\pm$110 & 0.88$^{+0.01}_{-0.01}$ & 0.62$^{+0.01}_{-0.01}$ & 0.86 $\pm$ 0.11 & 1.05$^{+0.15}_{-0.11}$ & 2.92$^{+0.41}_{-0.34}$\\
1972 & 6321$^{+92}_{-89}$ & 5692$^{+98}_{-116}$ & 5855$\pm$79 & 1.16$^{+0.05}_{-0.05}$ & 0.77$^{+0.01}_{-0.01}$ & 1.34 $\pm$ 0.22 & 1.02$^{+0.20}_{-0.15}$ & 1.28$^{+0.26}_{-0.19}$\\
1973 & 4592$^{+38}_{-38}$ & 3661$^{+19}_{-18}$ & 4484$\pm$134 & 0.69$^{+0.01}_{-0.01}$ & 0.59$^{+0.01}_{-0.01}$ & 0.59 $\pm$ 0.05 & 1.21$^{+0.10}_{-0.09}$ & 2.50$^{+0.22}_{-0.19}$\\
1977 & 4581$^{+55}_{-49}$ & 4438$^{+51}_{-50}$ & 4500$\pm$90 & 0.68$^{+0.01}_{-0.01}$ & 0.97$^{+0.01}_{-0.01}$ & 0.65 $\pm$ 0.05 & 1.40$^{+0.11}_{-0.10}$ & 1.54$^{+0.13}_{-0.11}$\\
1979 & 6215$^{+34}_{-35}$ & 4525$^{+49}_{-39}$ & 5815$\pm$69 & 1.10$^{+0.02}_{-0.02}$ & 0.59$^{+0.00}_{-0.00}$ & 0.99 $\pm$ 0.15 & 1.16$^{+0.20}_{-0.16}$ & 2.49$^{+0.46}_{-0.33}$\\
1989 & 5838$^{+42}_{-40}$ & 3556$^{+20}_{-18}$ & 5646$\pm$101 & 0.94$^{+0.01}_{-0.01}$ & 0.38$^{+0.01}_{-0.01}$ & 0.95 $\pm$ 0.14 & 0.99$^{+0.17}_{-0.12}$ & 4.16$^{+0.72}_{-0.54}$\\
2005 & 4932$^{+39}_{-46}$ & 4244$^{+44}_{-43}$ & 4461$\pm$132 & 0.74$^{+0.01}_{-0.01}$ & 0.83$^{+0.01}_{-0.01}$ & 0.58 $\pm$ 0.05 & 1.44$^{+0.14}_{-0.11}$ & 2.25$^{+0.21}_{-0.18}$\\
2048 & 5289$^{+63}_{-67}$ & 3778$^{+27}_{-26}$ & 5149$\pm$103 & 0.79$^{+0.01}_{-0.01}$ & 0.59$^{+0.01}_{-0.01}$ & 0.79 $\pm$ 0.05 & 1.02$^{+0.08}_{-0.06}$ & 2.75$^{+0.19}_{-0.18}$\\
2059 & 5131$^{+103}_{-100}$ & 4739$^{+101}_{-97}$ & 4997$\pm$100 & 0.79$^{+0.03}_{-0.03}$ & 0.98$^{+0.01}_{-0.01}$ & 0.75 $\pm$ 0.05 & 1.34$^{+0.10}_{-0.09}$ & 1.65$^{+0.13}_{-0.12}$\\
2067 & 6503$^{+30}_{-30}$ & 6289$^{+34}_{-32}$ & 5636$\pm$114 & 1.29$^{+0.01}_{-0.01}$ & 0.75$^{+0.00}_{-0.00}$ & 1.39 $\pm$ 0.22 & 1.13$^{+0.21}_{-0.15}$ & 1.22$^{+0.23}_{-0.17}$\\
2117 & 4492$^{+48}_{-47}$ & 4021$^{+28}_{-25}$ & 4500$\pm$123 & 0.66$^{+0.01}_{-0.02}$ & 0.87$^{+0.01}_{-0.01}$ & 0.69 $\pm$ 0.05 & 1.12$^{+0.09}_{-0.08}$ & 1.59$^{+0.13}_{-0.11}$\\
2124 & 4232$^{+32}_{-30}$ & 4176$^{+41}_{-40}$ & 4132$\pm$83 & 0.61$^{+0.01}_{-0.01}$ & 0.99$^{+0.01}_{-0.01}$ & 0.58 $\pm$ 0.03 & 1.44$^{+0.08}_{-0.07}$ & 1.51$^{+0.09}_{-0.08}$\\
2163 & 5687$^{+94}_{-76}$ & 5757$^{+72}_{-60}$ & 6014$\pm$190 & 0.89$^{+0.03}_{-0.03}$ & 0.90$^{+0.01}_{-0.00}$ & 1.02 $\pm$ 0.33 & 1.20$^{+0.59}_{-0.32}$ & 1.14$^{+0.55}_{-0.27}$\\
2179 & 3679$^{+17}_{-15}$ & 3559$^{+17}_{-15}$ & 3825$\pm$76 & 0.42$^{+0.01}_{-0.01}$ & 0.85$^{+0.01}_{-0.00}$ & 0.52 $\pm$ 0.04 & 1.01$^{+0.09}_{-0.08}$ & 1.14$^{+0.10}_{-0.08}$\\
2289 & 6370$^{+44}_{-40}$ & 3838$^{+45}_{-43}$ & 6053$\pm$121 & 1.19$^{+0.01}_{-0.01}$ & 0.42$^{+0.01}_{-0.01}$ & 1.26 $\pm$ 0.22 & 0.95$^{+0.19}_{-0.14}$ & 3.70$^{+0.76}_{-0.60}$\\
2298 & 5576$^{+59}_{-55}$ & 4148$^{+53}_{-51}$ & 4729$\pm$143 & 0.88$^{+0.01}_{-0.01}$ & 0.68$^{+0.01}_{-0.01}$ & 0.53 $\pm$ 0.03 & 1.76$^{+0.11}_{-0.09}$ & 3.98$^{+0.25}_{-0.23}$\\
2376 & 4971$^{+59}_{-54}$ & 4709$^{+69}_{-68}$ & 5215$\pm$184 & 0.68$^{+0.01}_{-0.01}$ & 0.90$^{+0.02}_{-0.02}$ & 0.84 $\pm$ 0.12 & 1.01$^{+0.17}_{-0.13}$ & 1.17$^{+0.20}_{-0.15}$\\
2413 & 4785$^{+62}_{-57}$ & 4725$^{+61}_{-54}$ & 4513$\pm$71 & 0.71$^{+0.02}_{-0.02}$ & 0.97$^{+0.01}_{-0.01}$ & 0.72 $\pm$ 0.02 & 1.36$^{+0.06}_{-0.05}$ & 1.40$^{+0.06}_{-0.05}$\\
2418 & 3904$^{+21}_{-22}$ & 3237$^{+17}_{-15}$ & 3576$\pm$71 & 0.53$^{+0.01}_{-0.01}$ & 0.43$^{+0.01}_{-0.01}$ & 0.46 $\pm$ 0.03 & 1.18$^{+0.10}_{-0.09}$ & 2.37$^{+0.20}_{-0.17}$\\
2463 & 6362$^{+84}_{-84}$ & 5917$^{+82}_{-93}$ & 6161$\pm$98 & 1.18$^{+0.05}_{-0.05}$ & 0.84$^{+0.01}_{-0.01}$ & 1.17 $\pm$ 0.20 & 1.24$^{+0.27}_{-0.18}$ & 1.46$^{+0.32}_{-0.23}$\\
2482 & 5412$^{+73}_{-95}$ & 4915$^{+165}_{-149}$ & 5790$\pm$156 & 0.79$^{+0.02}_{-0.02}$ & 0.88$^{+0.05}_{-0.05}$ & 0.90 $\pm$ 0.26 & 1.07$^{+0.45}_{-0.25}$ & 1.37$^{+0.52}_{-0.31}$\\
2486 & 6625$^{+105}_{-109}$ & 6482$^{+107}_{-110}$ & 6395$\pm$176 & 1.32$^{+0.06}_{-0.06}$ & 0.95$^{+0.00}_{-0.00}$ & 1.24 $\pm$ 0.39 & 1.44$^{+0.66}_{-0.34}$ & 1.51$^{+0.67}_{-0.37}$\\
2542 & 3575$^{+9}_{-9}$ & 3344$^{+10}_{-11}$ & 3460$\pm$69 & 0.41$^{+0.00}_{-0.00}$ & 0.75$^{+0.01}_{-0.01}$ & 0.36 $\pm$ 0.06 & 1.34$^{+0.25}_{-0.19}$ & 1.72$^{+0.34}_{-0.25}$\\
2580 & 5643$^{+71}_{-74}$ & 4961$^{+65}_{-63}$ & 5591$\pm$175 & 0.89$^{+0.03}_{-0.03}$ & 0.83$^{+0.01}_{-0.01}$ & 0.86 $\pm$ 0.24 & 1.20$^{+0.45}_{-0.25}$ & 1.64$^{+0.63}_{-0.36}$\\
2598 & 6352$^{+89}_{-99}$ & 6154$^{+90}_{-90}$ & 6049$\pm$190 & 1.17$^{+0.05}_{-0.06}$ & 0.91$^{+0.01}_{-0.01}$ & 1.01 $\pm$ 0.33 & 1.50$^{+0.74}_{-0.38}$ & 1.65$^{+0.74}_{-0.42}$\\
2637 & 6101$^{+64}_{-87}$ & 4580$^{+126}_{-135}$ & 5692$\pm$77 & 1.05$^{+0.03}_{-0.04}$ & 0.64$^{+0.01}_{-0.01}$ & 1.19 $\pm$ 0.19 & 0.93$^{+0.17}_{-0.14}$ & 1.88$^{+0.38}_{-0.30}$\\
2657 & 5853$^{+69}_{-85}$ & 5777$^{+64}_{-79}$ & 5487$\pm$109 & 0.97$^{+0.03}_{-0.04}$ & 0.96$^{+0.00}_{-0.00}$ & 0.84 $\pm$ 0.09 & 1.57$^{+0.18}_{-0.15}$ & 1.60$^{+0.19}_{-0.15}$\\
2681 & 5395$^{+79}_{-74}$ & 4719$^{+71}_{-70}$ & 5307$\pm$105 & 0.82$^{+0.02}_{-0.02}$ & 0.86$^{+0.01}_{-0.01}$ & 0.76 $\pm$ 0.05 & 1.27$^{+0.10}_{-0.08}$ & 1.80$^{+0.13}_{-0.13}$\\
2711 & 6258$^{+126}_{-133}$ & 6172$^{+119}_{-129}$ & 5885$\pm$105 & 1.13$^{+0.07}_{-0.07}$ & 0.96$^{+0.02}_{-0.02}$ & 1.11 $\pm$ 0.18 & 1.39$^{+0.28}_{-0.21}$ & 1.43$^{+0.28}_{-0.21}$\\
2754 & 6113$^{+35}_{-36}$ & 4330$^{+56}_{-51}$ & 5779$\pm$104 & 1.04$^{+0.01}_{-0.01}$ & 0.60$^{+0.01}_{-0.01}$ & 0.97 $\pm$ 0.14 & 1.11$^{+0.18}_{-0.14}$ & 2.67$^{+0.45}_{-0.34}$\\
2779 & 6439$^{+42}_{-53}$ & 4652$^{+50}_{-52}$ & 6161$\pm$166 & 1.21$^{+0.03}_{-0.03}$ & 0.54$^{+0.01}_{-0.01}$ & 0.86 $\pm$ 0.24 & 1.45$^{+0.58}_{-0.32}$ & 3.12$^{+1.20}_{-0.70}$\\
2790 & 5600$^{+102}_{-103}$ & 4931$^{+143}_{-137}$ & 5153$\pm$102 & 0.87$^{+0.03}_{-0.04}$ & 0.85$^{+0.02}_{-0.02}$ & 0.77 $\pm$ 0.04 & 1.34$^{+0.09}_{-0.09}$ & 1.82$^{+0.14}_{-0.12}$\\
2851 & 5837$^{+139}_{-98}$ & 5720$^{+154}_{-117}$ & 5370$\pm$85 & 0.95$^{+0.05}_{-0.04}$ & 0.97$^{+0.00}_{-0.00}$ & 0.97 $\pm$ 0.10 & 1.36$^{+0.18}_{-0.15}$ & 1.42$^{+0.18}_{-0.15}$\\
2862 & 3760$^{+21}_{-23}$ & 3738$^{+19}_{-20}$ & 3678$\pm$73 & 0.46$^{+0.01}_{-0.01}$ & 0.98$^{+0.01}_{-0.01}$ & 0.51 $\pm$ 0.03 & 1.24$^{+0.08}_{-0.07}$ & 1.29$^{+0.09}_{-0.08}$\\
2879 & 6146$^{+37}_{-40}$ & 5823$^{+55}_{-57}$ & 5653$\pm$169 & 1.11$^{+0.02}_{-0.02}$ & 0.90$^{+0.01}_{-0.01}$ & 2.18 $\pm$ 0.50 & 0.65$^{+0.18}_{-0.12}$ & 0.73$^{+0.21}_{-0.13}$\\
2926 & 3836$^{+19}_{-20}$ & 3760$^{+24}_{-21}$ & 3891$\pm$70 & 0.47$^{+0.01}_{-0.01}$ & 0.92$^{+0.02}_{-0.02}$ & 0.56 $\pm$ 0.04 & 1.11$^{+0.08}_{-0.07}$ & 1.18$^{+0.08}_{-0.07}$\\
2958 & 6372$^{+81}_{-74}$ & 4385$^{+66}_{-57}$ & 6341$\pm$169 & 1.17$^{+0.04}_{-0.04}$ & 0.54$^{+0.01}_{-0.01}$ & 1.03 $\pm$ 0.33 & 1.17$^{+0.56}_{-0.29}$ & 2.91$^{+1.35}_{-0.71}$\\
2962 & 6409$^{+60}_{-93}$ & 6013$^{+57}_{-81}$ & 6164$\pm$171 & 1.21$^{+0.04}_{-0.05}$ & 0.91$^{+0.00}_{-0.00}$ & 1.04 $\pm$ 0.34 & 1.49$^{+0.69}_{-0.37}$ & 1.69$^{+0.82}_{-0.42}$\\
2976 & 5441$^{+51}_{-67}$ & 3901$^{+30}_{-29}$ & 5267$\pm$156 & 0.83$^{+0.02}_{-0.02}$ & 0.58$^{+0.01}_{-0.01}$ & 0.63 $\pm$ 0.07 & 1.35$^{+0.19}_{-0.15}$ & 3.50$^{+0.49}_{-0.39}$\\
3010 & 4043$^{+26}_{-24}$ & 3881$^{+31}_{-25}$ & 3808$\pm$69 & 0.57$^{+0.01}_{-0.01}$ & 0.91$^{+0.02}_{-0.02}$ & 0.52 $\pm$ 0.03 & 1.38$^{+0.09}_{-0.08}$ & 1.61$^{+0.10}_{-0.10}$\\
3020 & 6218$^{+85}_{-73}$ & 4888$^{+121}_{-112}$ & 5745$\pm$86 & 1.11$^{+0.05}_{-0.04}$ & 0.66$^{+0.01}_{-0.01}$ & 1.97 $\pm$ 0.25 & 0.61$^{+0.09}_{-0.07}$ & 1.06$^{+0.16}_{-0.14}$\\
3042 & 6563$^{+69}_{-62}$ & 5687$^{+72}_{-57}$ & 6075$\pm$189 & 1.28$^{+0.04}_{-0.04}$ & 0.61$^{+0.01}_{-0.01}$ & 0.97 $\pm$ 0.28 & 1.45$^{+0.59}_{-0.32}$ & 1.96$^{+0.78}_{-0.45}$\\
3043 & 6223$^{+101}_{-89}$ & 4827$^{+98}_{-90}$ & 6137$\pm$80 & 1.11$^{+0.05}_{-0.05}$ & 0.65$^{+0.02}_{-0.01}$ & 1.10 $\pm$ 0.17 & 1.07$^{+0.20}_{-0.16}$ & 1.94$^{+0.38}_{-0.28}$\\
3069 & 6346$^{+55}_{-50}$ & 4857$^{+71}_{-59}$ & 5741$\pm$171 & 1.12$^{+0.02}_{-0.02}$ & 0.54$^{+0.01}_{-0.01}$ & 1.10 $\pm$ 0.31 & 1.07$^{+0.42}_{-0.24}$ & 1.98$^{+0.75}_{-0.44}$\\
3106 & 6187$^{+125}_{-81}$ & 5327$^{+149}_{-135}$ & 5866$\pm$182 & 1.10$^{+0.07}_{-0.04}$ & 0.72$^{+0.01}_{-0.01}$ & 1.00 $\pm$ 0.32 & 1.24$^{+0.56}_{-0.30}$ & 1.77$^{+0.83}_{-0.44}$\\
3112 & 5008$^{+46}_{-49}$ & 5579$^{+50}_{-55}$ & 5504$\pm$182 & 0.78$^{+0.02}_{-0.02}$ & 0.64$^{+0.01}_{-0.01}$ & 0.80 $\pm$ 0.18 & 1.31$^{+0.36}_{-0.24}$ & 1.00$^{+0.29}_{-0.19}$\\
3120 & 6504$^{+60}_{-55}$ & 6066$^{+58}_{-53}$ & 5886$\pm$70 & 1.26$^{+0.03}_{-0.03}$ & 0.74$^{+0.00}_{-0.00}$ & 1.15 $\pm$ 0.18 & 1.29$^{+0.26}_{-0.17}$ & 1.49$^{+0.28}_{-0.20}$\\
3168 & 6344$^{+24}_{-25}$ & 3636$^{+14}_{-15}$ & 5843$\pm$78 & 1.41$^{+0.01}_{-0.01}$ & 0.34$^{+0.00}_{-0.00}$ & 1.47 $\pm$ 0.05 & 0.96$^{+0.03}_{-0.03}$ & 4.45$^{+0.20}_{-0.17}$\\
3234 & 6631$^{+57}_{-48}$ & 6124$^{+66}_{-64}$ & 6258$\pm$112 & 1.33$^{+0.03}_{-0.03}$ & 0.81$^{+0.01}_{-0.01}$ & 1.24 $\pm$ 0.22 & 1.30$^{+0.27}_{-0.20}$ & 1.54$^{+0.33}_{-0.24}$\\
3245 & 6440$^{+36}_{-37}$ & 4446$^{+42}_{-42}$ & 6035$\pm$120 & 1.21$^{+0.01}_{-0.01}$ & 0.53$^{+0.01}_{-0.01}$ & 1.30 $\pm$ 0.21 & 0.95$^{+0.17}_{-0.13}$ & 2.34$^{+0.43}_{-0.33}$\\
3255 & 4813$^{+64}_{-57}$ & 4559$^{+74}_{-57}$ & 4550$\pm$81 & 0.72$^{+0.02}_{-0.02}$ & 0.97$^{+0.01}_{-0.01}$ & 0.68 $\pm$ 0.03 & 1.38$^{+0.08}_{-0.07}$ & 1.59$^{+0.10}_{-0.09}$\\
3401 & 5809$^{+72}_{-64}$ & 3963$^{+53}_{-35}$ & 5641$\pm$76 & 0.94$^{+0.02}_{-0.02}$ & 0.57$^{+0.01}_{-0.01}$ & 1.20 $\pm$ 0.18 & 0.80$^{+0.14}_{-0.10}$ & 2.28$^{+0.41}_{-0.31}$\\
3432 & 5777$^{+92}_{-85}$ & 4815$^{+129}_{-120}$ & 5332$\pm$95 & 0.93$^{+0.04}_{-0.03}$ & 0.78$^{+0.02}_{-0.02}$ & 1.45 $\pm$ 0.26 & 0.72$^{+0.15}_{-0.11}$ & 1.12$^{+0.25}_{-0.18}$\\
3456 & 5680$^{+53}_{-56}$ & 5655$^{+62}_{-74}$ & 5627$\pm$101 & 0.87$^{+0.02}_{-0.01}$ & 0.97$^{+0.03}_{-0.02}$ & 0.83 $\pm$ 0.10 & 1.45$^{+0.21}_{-0.18}$ & 1.47$^{+0.22}_{-0.17}$\\
3908 & 6466$^{+23}_{-34}$ & 6319$^{+47}_{-46}$ & 5786$\pm$115 & 1.30$^{+0.01}_{-0.01}$ & 0.96$^{+0.01}_{-0.01}$ & 1.47 $\pm$ 0.23 & 1.20$^{+0.21}_{-0.16}$ & 1.26$^{+0.25}_{-0.17}$\\
3991 & 5616$^{+50}_{-55}$ & 4036$^{+38}_{-24}$ & 5519$\pm$83 & 0.85$^{+0.02}_{-0.02}$ & 0.65$^{+0.00}_{-0.01}$ & 0.92 $\pm$ 0.09 & 0.96$^{+0.11}_{-0.08}$ & 2.39$^{+0.27}_{-0.22}$\\
4004 & 6464$^{+21}_{-31}$ & 3906$^{+15}_{-11}$ & 5661$\pm$76 & 1.07$^{+0.02}_{-0.02}$ & 0.43$^{+0.00}_{-0.00}$ & 1.01 $\pm$ 0.14 & 1.07$^{+0.17}_{-0.13}$ & 4.02$^{+0.66}_{-0.51}$\\
4032 & 6027$^{+37}_{-36}$ & 3636$^{+23}_{-21}$ & 5574$\pm$111 & 1.06$^{+0.01}_{-0.01}$ & 0.39$^{+0.01}_{-0.01}$ & 1.06 $\pm$ 0.17 & 0.99$^{+0.18}_{-0.13}$ & 4.12$^{+0.83}_{-0.54}$\\
4149 & 6779$^{+74}_{-81}$ & 6652$^{+83}_{-80}$ & 6274$\pm$177 & 1.43$^{+0.04}_{-0.04}$ & 0.93$^{+0.01}_{-0.01}$ & 1.23 $\pm$ 0.42 & 1.54$^{+0.75}_{-0.38}$ & 1.60$^{+0.75}_{-0.39}$\\
4252 & 3996$^{+6}_{-9}$ & 3774$^{+14}_{-13}$ & 3872$\pm$77 & 0.61$^{+0.00}_{-0.00}$ & 0.88$^{+0.01}_{-0.01}$ & 0.56 $\pm$ 0.03 & 1.36$^{+0.08}_{-0.08}$ & 1.64$^{+0.10}_{-0.10}$\\
4273 & 6431$^{+46}_{-71}$ & 4973$^{+92}_{-105}$ & 6180$\pm$111 & 1.22$^{+0.03}_{-0.04}$ & 0.61$^{+0.01}_{-0.01}$ & 1.54 $\pm$ 0.29 & 0.84$^{+0.19}_{-0.13}$ & 1.50$^{+0.36}_{-0.25}$\\
4331 & 6592$^{+76}_{-81}$ & 6427$^{+85}_{-85}$ & 6694$\pm$188 & 1.30$^{+0.05}_{-0.05}$ & 0.94$^{+0.01}_{-0.01}$ & 1.73 $\pm$ 0.51 & 1.01$^{+0.43}_{-0.24}$ & 1.05$^{+0.45}_{-0.25}$\\
4510 & 6366$^{+74}_{-81}$ & 4781$^{+124}_{-129}$ & 5578$\pm$83 & 1.21$^{+0.04}_{-0.04}$ & 0.60$^{+0.01}_{-0.01}$ & 1.50 $\pm$ 0.24 & 0.84$^{+0.17}_{-0.11}$ & 1.66$^{+0.33}_{-0.24}$\\
4549 & 6402$^{+62}_{-64}$ & 4975$^{+59}_{-67}$ & 5799$\pm$172 & 1.18$^{+0.04}_{-0.04}$ & 0.56$^{+0.01}_{-0.01}$ & 0.86 $\pm$ 0.25 & 1.45$^{+0.61}_{-0.33}$ & 2.57$^{+0.96}_{-0.60}$\\
4580 & 6673$^{+38}_{-38}$ & 5701$^{+44}_{-43}$ & 6728$\pm$299 & 1.38$^{+0.01}_{-0.01}$ & 0.57$^{+0.00}_{-0.00}$ & 1.84 $\pm$ 0.46 & 0.82$^{+0.30}_{-0.16}$ & 1.12$^{+0.35}_{-0.23}$\\
4590 & 5373$^{+63}_{-69}$ & 5113$^{+62}_{-69}$ & 5271$\pm$158 & 0.80$^{+0.02}_{-0.02}$ & 0.93$^{+0.01}_{-0.01}$ & 0.83 $\pm$ 0.12 & 1.25$^{+0.21}_{-0.17}$ & 1.42$^{+0.25}_{-0.18}$\\
4768 & 5390$^{+56}_{-65}$ & 3575$^{+24}_{-23}$ & 5201$\pm$156 & 0.82$^{+0.01}_{-0.01}$ & 0.45$^{+0.01}_{-0.01}$ & 0.65 $\pm$ 0.06 & 1.27$^{+0.12}_{-0.11}$ & 4.36$^{+0.44}_{-0.36}$\\
4823 & 5279$^{+49}_{-51}$ & 4926$^{+47}_{-41}$ & 5339$\pm$291 & 0.76$^{+0.01}_{-0.01}$ & 0.93$^{+0.00}_{-0.00}$ & 2.01 $\pm$ 1.00 & 0.48$^{+0.42}_{-0.16}$ & 0.56$^{+0.47}_{-0.19}$\\
4923 & 6767$^{+105}_{-114}$ & 5816$^{+114}_{-113}$ & 6325$\pm$75 & 1.41$^{+0.06}_{-0.06}$ & 0.68$^{+0.02}_{-0.02}$ & 1.19 $\pm$ 0.17 & 1.32$^{+0.21}_{-0.17}$ & 1.81$^{+0.30}_{-0.26}$\\
4986 & 6295$^{+69}_{-94}$ & 4790$^{+95}_{-132}$ & 5769$\pm$157 & 1.15$^{+0.04}_{-0.05}$ & 0.62$^{+0.01}_{-0.01}$ & 0.72 $\pm$ 0.14 & 1.66$^{+0.40}_{-0.26}$ & 3.18$^{+0.80}_{-0.54}$\\
5004 & 6259$^{+60}_{-61}$ & 5556$^{+66}_{-70}$ & 5869$\pm$79 & 1.14$^{+0.03}_{-0.03}$ & 0.77$^{+0.01}_{-0.01}$ & 1.40 $\pm$ 0.25 & 0.95$^{+0.20}_{-0.14}$ & 1.24$^{+0.26}_{-0.18}$\\
5101 & 6930$^{+11}_{-20}$ & 4764$^{+79}_{-67}$ & 6534$\pm$78 & 1.50$^{+0.00}_{-0.00}$ & 0.49$^{+0.01}_{-0.01}$ & 2.36 $\pm$ 0.51 & 0.65$^{+0.18}_{-0.12}$ & 1.50$^{+0.39}_{-0.27}$\\
5211 & 5376$^{+37}_{-39}$ & 3936$^{+39}_{-34}$ & 5435$\pm$73 & 0.76$^{+0.01}_{-0.01}$ & 0.65$^{+0.01}_{-0.02}$ & 0.82 $\pm$ 0.09 & 0.96$^{+0.12}_{-0.10}$ & 2.34$^{+0.30}_{-0.24}$\\
5398 & 6080$^{+43}_{-43}$ & 3626$^{+21}_{-20}$ & 5691$\pm$68 & 1.06$^{+0.01}_{-0.01}$ & 0.38$^{+0.01}_{-0.01}$ & 0.89 $\pm$ 0.11 & 1.20$^{+0.17}_{-0.13}$ & 5.16$^{+0.69}_{-0.57}$\\
5545 & 6015$^{+90}_{-84}$ & 5754$^{+92}_{-88}$ & 5671$\pm$77 & 1.01$^{+0.04}_{-0.04}$ & 0.89$^{+0.01}_{-0.01}$ & 1.20 $\pm$ 0.18 & 1.10$^{+0.19}_{-0.15}$ & 1.20$^{+0.22}_{-0.16}$\\
5553 & 6123$^{+77}_{-70}$ & 4461$^{+110}_{-110}$ & 5456$\pm$207 & 1.07$^{+0.03}_{-0.03}$ & 0.62$^{+0.02}_{-0.02}$ & 0.84 $\pm$ 0.16 & 1.31$^{+0.34}_{-0.21}$ & 2.87$^{+0.71}_{-0.48}$\\
5736 & 6365$^{+55}_{-64}$ & 4928$^{+67}_{-69}$ & 5725$\pm$78 & 1.19$^{+0.03}_{-0.04}$ & 0.60$^{+0.01}_{-0.01}$ & 1.29 $\pm$ 0.21 & 0.97$^{+0.18}_{-0.14}$ & 1.73$^{+0.35}_{-0.24}$\\
5822 & 4943$^{+60}_{-59}$ & 4807$^{+59}_{-53}$ & 4815$\pm$86 & 0.73$^{+0.02}_{-0.02}$ & 0.98$^{+0.01}_{-0.01}$ & 0.70 $\pm$ 0.07 & 1.40$^{+0.15}_{-0.12}$ & 1.50$^{+0.17}_{-0.13}$\\
5845 & 6850$^{+34}_{-39}$ & 6878$^{+35}_{-45}$ & 6888$\pm$192 & 1.43$^{+0.01}_{-0.01}$ & 0.99$^{+0.00}_{-0.00}$ & 1.49 $\pm$ 0.32 & 1.36$^{+0.33}_{-0.24}$ & 1.35$^{+0.38}_{-0.25}$\\
5949 & 6029$^{+36}_{-37}$ & 3629$^{+18}_{-18}$ & 6204$\pm$171 & 1.01$^{+0.01}_{-0.01}$ & 0.39$^{+0.00}_{-0.00}$ & 2.82 $\pm$ 0.47 & 0.36$^{+0.07}_{-0.05}$ & 1.50$^{+0.28}_{-0.22}$\\
5971 & 5148$^{+61}_{-64}$ & 4390$^{+65}_{-58}$ & 4847$\pm$77 & 0.79$^{+0.01}_{-0.01}$ & 0.85$^{+0.01}_{-0.01}$ & 0.76 $\pm$ 0.04 & 1.19$^{+0.06}_{-0.06}$ & 1.85$^{+0.11}_{-0.10}$\\
6329 & 6590$^{+52}_{-49}$ & 5556$^{+55}_{-53}$ & 5623$\pm$93 & 1.31$^{+0.03}_{-0.02}$ & 0.67$^{+0.01}_{-0.01}$ & 2.11 $\pm$ 0.31 & 0.68$^{+0.12}_{-0.09}$ & 0.98$^{+0.17}_{-0.13}$\\
6475 & 4053$^{+9}_{-7}$ & 3802$^{+8}_{-7}$ & 4337$\pm$77 & 0.64$^{+0.00}_{-0.01}$ & 0.97$^{+0.00}_{-0.00}$ & 0.71 $\pm$ 0.01 & 1.15$^{+0.02}_{-0.02}$ & 1.42$^{+0.03}_{-0.03}$\\
7235 & 5501$^{+105}_{-107}$ & 5471$^{+104}_{-104}$ & 5608$\pm$152 & 0.84$^{+0.03}_{-0.03}$ & 0.98$^{+0.01}_{-0.01}$ & 0.77 $\pm$ 0.15 & 1.54$^{+0.38}_{-0.26}$ & 1.57$^{+0.39}_{-0.27}$\\
